A general framework for blockchain analytics

Modern cryptocurrencies exploit decentralised blockchains to record a public and unalterable history of transactions. Besides transactions, further information is stored for different, and often undisclosed, purposes, making the blockchains a rich and increasingly growing source of valuable information, in part of difficult interpretation. Many data analytics have been developed, mostly based on specifically designed and ad-hoc engineered approaches. We propose a general-purpose framework, seamlessly supporting data analytics on both Bitcoin and Ethereum - currently the two most prominent cryptocurrencies. Such a framework allows us to integrate relevant blockchain data with data from other sources, and to organise them in a database, either SQL or NoSQL. Our framework is released as an open-source Scala library. We illustrate the distinguishing features of our approach on a set of significant use cases, which allow us to empirically compare ours to other competing proposals, and evaluate the impact of the database choice on scalability.

==> queries/exchange_BTC_MongoDB_Result1.csv <==
0-300,32.8493401875896
300-600,15.279544797252
600-900,9.64042220938312
900-1200,9.19924984277733
1200-1500,7.75422467828595
1500-1800,9.2913426492978
1800-2100,10.4874137955854


==> queries/myBlockchain_BTC_MongoDB_Query1.txt <==
db.myBlockchain.aggregate([
    { $group : {
        _id: {
            year : { $year : "$date" },        
            month : { $month : "$date" },        
            day : { $dayOfMonth : "$date" },
        },
        avgIn: { $avg: {$size : "$inputs"} },
        avgOut: { $avg: {$size : "$outputs"} }
    }},
    { $sort : { _id : 1}}
]);

==> queries/myBlockchain_BTC_MongoDB_Result1.csv <==
2009-01-09,1.00,1.00
2009-01-10,1.00,1.00
2009-01-11,1.00,1.00
2009-01-12,1.00,1.0495049504950495
2009-01-13,1.00,1.00
2009-01-14,1.0153846153846153,1.00
2009-01-15,1.0522388059701493,1.044776119402985
2009-01-16,1.018181818181818,1.00
2009-01-17,1.00,1.00
2009-01-18,1.0185185185185186,1.00
2009-01-19,1.1196581196581197,1.00
2009-01-20,1.0608695652173914,1.00
2009-01-21,1.0097087378640777,1.00
2009-01-22,1.0978260869565217,1.00
2009-01-23,1.0813953488372092,1.00
2009-01-24,1.0445544554455446,1.00
2009-01-25,1.00,1.00
2009-01-26,1.1958762886597938,1.00
2009-01-27,1.0204081632653061,1.00
2009-01-28,1.00,1.00
2009-01-29,1.0901639344262295,1.00
2009-01-30,1.00,1.00
2009-01-31,1.1366906474820144,1.00
2009-02-01,1.0087719298245614,1.00
2009-02-02,1.00,1.00
2009-02-03,1.0129032258064516,1.0903225806451613
2009-02-04,1.00,1.00
2009-02-05,1.00,1.00
2009-02-06,1.00,1.00
2009-02-07,1.150375939849624,1.0075187969924813
2009-02-08,1.00,1.00
2009-02-09,1.3185185185185184,1.00
2009-02-10,1.00,1.00
2009-02-11,1.0888888888888888,1.00
2009-02-12,1.00,1.00
2009-02-13,1.00,1.00
2009-02-14,1.00,1.00
2009-02-15,1.0763358778625953,1.00
2009-02-16,1.2357723577235773,1.00
2009-02-17,1.00,1.00
2009-02-18,1.00,1.00
2009-02-19,1.12,1.00
2009-02-20,1.00,1.00
2009-02-21,1.00,1.00
2009-02-22,1.06,1.00
2009-02-23,1.00,1.00
2009-02-24,1.00,1.00
2009-02-25,1.00,1.00
2009-02-26,1.00,1.00
2009-02-27,1.3017241379310345,1.00
2009-02-28,1.06,1.00
2009-03-01,1.00,1.00
2009-03-02,1.00,1.00
2009-03-03,1.0560747663551402,1.00
2009-03-04,1.2169811320754718,1.009433962264151
2009-03-05,1.0619469026548674,1.00
2009-03-06,1.00,1.00
2009-03-07,1.00,1.00
2009-03-08,1.194915254237288,1.00
2009-03-09,1.00,1.00
2009-03-10,1.00,1.00
2009-03-11,1.00,1.00
2009-03-12,1.0168067226890756,1.00
2009-03-13,1.105263157894737,1.00
2009-03-14,1.00,1.00
2009-03-15,1.00,1.00
2009-03-16,1.3852459016393444,1.00
2009-03-17,1.00,1.00
2009-03-18,1.103448275862069,1.00
2009-03-19,1.00,1.00
2009-03-20,1.0924369747899159,1.00
2009-03-21,1.00,1.00
2009-03-22,1.0743801652892562,1.00
2009-03-23,1.00,1.00
2009-03-24,1.00,1.00
2009-03-25,1.00,1.00
2009-03-26,1.228813559322034,1.00
2009-03-27,1.00,1.00
2009-03-28,1.139344262295082,1.00
2009-03-29,1.00,1.00
2009-03-30,1.00,1.00
2009-03-31,1.2792792792792793,1.00
2009-04-01,1.00,1.00
2009-04-02,1.00,1.00
2009-04-03,1.00,1.00
2009-04-04,1.00,1.00
2009-04-05,1.1136363636363635,1.00
2009-04-06,1.00,1.00
2009-04-07,1.00,1.00
2009-04-08,1.00,1.00
2009-04-09,1.00,1.00
2009-04-10,1.00,1.00
2009-04-11,1.0495867768595042,1.00
2009-04-12,1.05,1.00
2009-04-13,1.00,1.0086206896551724
2009-04-14,1.00,1.00
2009-04-15,1.00,1.00
2009-04-16,1.00,1.00
2009-04-17,1.00,1.00
2009-04-18,1.00,1.0076923076923077
2009-04-19,1.0583333333333333,1.00
2009-04-20,1.9338842975206612,1.00
2009-04-21,1.00,1.0080645161290323
2009-04-22,1.00,1.00
2009-04-23,1.00,1.00
2009-04-24,1.00,1.00
2009-04-25,1.00,1.00
2009-04-26,1.1140350877192982,1.00
2009-04-27,1.00,1.00
2009-04-28,1.00,1.00
2009-04-29,1.1472868217054264,1.00
2009-04-30,1.00,1.00
2009-05-01,1.00,1.00
2009-05-02,1.1015625,1.015625
2009-05-03,1.0091743119266054,1.018348623853211
2009-05-04,1.2248062015503876,1.00
2009-05-05,1.0661764705882353,1.00
2009-05-06,1.00,1.00
2009-05-07,1.00,1.00
2009-05-08,1.00,1.00
2009-05-09,1.00,1.00
2009-05-10,1.00,1.00
2009-05-11,1.0082644628099173,1.0082644628099173
2009-05-12,1.00,1.00
2009-05-13,1.00,1.0172413793103448
2009-05-14,1.0070422535211268,1.0070422535211268
2009-05-15,1.0656934306569343,1.00
2009-05-16,1.00,1.00
2009-05-17,1.00,1.00
2009-05-18,1.00,1.00
2009-05-19,1.00,1.00
2009-05-20,1.00,1.00
2009-05-21,1.00,1.00
2009-05-22,1.00,1.00
2009-05-23,1.00,1.00
2009-05-24,1.00,1.00
2009-05-25,1.00,1.00
2009-05-26,1.00,1.00
2009-05-27,1.00,1.00
2009-05-28,1.00,1.00
2009-05-29,1.5514018691588785,1.00
2009-05-30,1.00,1.00
2009-05-31,1.00,1.00
2009-06-01,1.00,1.0138888888888888
2009-06-02,1.00,1.00
2009-06-03,1.00,1.00
2009-06-04,1.00,1.00
2009-06-05,1.00,1.00
2009-06-06,1.00,1.00
2009-06-07,1.00,1.00
2009-06-08,1.00,1.00
2009-06-09,1.00,1.00
2009-06-10,1.00,1.00
2009-06-11,1.00,1.00
2009-06-12,1.00,1.00
2009-06-13,1.00,1.00
2009-06-14,1.00,1.00
2009-06-15,1.00,1.00
2009-06-16,1.00,1.00
2009-06-17,1.00,1.00
2009-06-18,1.00,1.00
2009-06-19,1.00,1.00
2009-06-20,1.00,1.00
2009-06-21,1.00,1.00
2009-06-22,1.7662337662337662,1.00
2009-06-23,1.00,1.00
2009-06-24,1.0103092783505154,1.0103092783505154
2009-06-25,1.2753623188405796,1.00
2009-06-26,1.00,1.00
2009-06-27,1.00,1.00
2009-06-28,1.00,1.0212765957446808
2009-06-29,1.00,1.0119047619047619
2009-06-30,1.0232558139534884,1.00
2009-07-01,1.0133333333333334,1.00
2009-07-02,1.00,1.0119047619047619
2009-07-03,1.00,1.00
2009-07-04,1.00,1.00
2009-07-05,1.00,1.00
2009-07-06,1.00,1.00
2009-07-07,1.00,1.00
2009-07-08,1.00,1.00
2009-07-09,1.00,1.00
2009-07-10,1.00,1.00
2009-07-11,1.00,1.00
2009-07-12,1.00,1.00
2009-07-13,1.00,1.00
2009-07-14,1.00,1.00
2009-07-15,1.00,1.00
2009-07-16,1.00,1.00
2009-07-17,1.00,1.00
2009-07-18,1.00,1.00
2009-07-19,1.00,1.00
2009-07-20,2.6901408450704225,1.0140845070422535
2009-07-21,1.00,1.00
2009-07-22,1.00,1.00
2009-07-23,1.00,1.00
2009-07-24,1.00,1.00
2009-07-25,1.00,1.00
2009-07-26,1.00,1.00
2009-07-27,1.00,1.00
2009-07-28,1.00,1.00
2009-07-29,1.05,1.00
2009-07-30,1.00,1.0625
2009-07-31,1.00,1.00
2009-08-01,1.00,1.00
2009-08-02,1.00,1.00
2009-08-03,1.00,1.00
2009-08-04,1.00,1.00
2009-08-05,1.00,1.00
2009-08-06,1.00,1.00
2009-08-07,2.3580246913580245,1.0123456790123457
2009-08-08,1.00,1.00
2009-08-09,1.00,1.00
2009-08-10,1.00,1.00
2009-08-11,1.00,1.00
2009-08-12,1.00,1.00
2009-08-13,1.00,1.00
2009-08-14,1.00,1.00
2009-08-15,1.00,1.00
2009-08-16,1.00,1.00
2009-08-17,1.00,1.00
2009-08-18,1.00,1.00
2009-08-19,1.00,1.00
2009-08-20,1.00,1.00
2009-08-21,1.00,1.00
2009-08-22,1.00,1.00
2009-08-23,1.00,1.00
2009-08-24,1.00,1.00
2009-08-25,1.00,1.00
2009-08-26,1.8823529411764706,1.0392156862745099
2009-08-27,1.00,1.00
2009-08-28,1.00,1.00
2009-08-29,1.00,1.00
2009-08-30,1.00,1.00
2009-08-31,1.0574712643678161,1.00
2009-09-01,1.00,1.00
2009-09-02,1.00,1.00
2009-09-03,1.2096774193548387,1.00
2009-09-04,1.00,1.00
2009-09-05,1.00,1.00
2009-09-06,1.00,1.00
2009-09-07,1.1518987341772151,1.00
2009-09-08,1.00,1.00
2009-09-09,1.00,1.00
2009-09-10,1.00,1.00
2009-09-11,1.00,1.00
2009-09-12,1.00,1.00
2009-09-13,1.00,1.00
2009-09-14,1.00,1.00
2009-09-15,1.00,1.00
2009-09-16,1.00,1.00
2009-09-17,2.176470588235294,1.011764705882353
2009-09-18,1.00,1.00
2009-09-19,1.00,1.00
2009-09-20,1.00,1.00
2009-09-21,1.1,1.00
2009-09-22,2.5,1.00
2009-09-23,1.00,1.00
2009-09-24,1.00,1.00
2009-09-25,1.2580645161290323,1.00
2009-09-26,1.00,1.00
2009-09-27,1.1704545454545454,1.00
2009-09-28,1.00,1.00
2009-09-29,1.4555555555555555,1.00
2009-09-30,1.00,1.00
2009-10-01,1.00,1.00
2009-10-02,1.1232876712328768,1.00
2009-10-03,1.00,1.00
2009-10-04,1.00,1.00
2009-10-05,1.00,1.00
2009-10-06,1.288888888888889,1.00
2009-10-07,1.00,1.00
2009-10-08,1.00,1.00
2009-10-09,1.00,1.00
2009-10-10,1.00,1.00
2009-10-11,1.00,1.00
2009-10-12,2.23728813559322,1.00
2009-10-13,1.00,1.00
2009-10-14,1.00,1.00
2009-10-15,1.00,1.00
2009-10-16,2.3114754098360657,1.00
2009-10-17,1.00,1.00
2009-10-18,1.08,1.00
2009-10-19,1.00,1.00
2009-10-20,2.0416666666666665,1.0104166666666667
2009-10-21,1.2098765432098766,1.00
2009-10-22,1.4285714285714286,1.00
2009-10-23,1.00,1.00
2009-10-24,1.0952380952380953,1.00
2009-10-25,1.00,1.00
2009-10-26,1.00,1.00
2009-10-27,1.2307692307692308,1.00
2009-10-28,1.00,1.00
2009-10-29,1.8125,1.00
2009-10-30,1.00,1.00
2009-10-31,1.00,1.00
2009-11-01,1.00,1.00
2009-11-02,1.00,1.00
2009-11-03,1.00,1.00
2009-11-04,1.640625,1.00
2009-11-05,1.00,1.00
2009-11-06,1.00,1.00
2009-11-07,1.00,1.00
2009-11-08,1.00,1.00
2009-11-09,1.00,1.00
2009-11-10,1.00,1.00
2009-11-11,1.6575342465753424,1.082191780821918
2009-11-12,1.00,1.00
2009-11-13,1.1204819277108433,1.0240963855421688
2009-11-14,1.00,1.00
2009-11-15,1.00,1.00
2009-11-16,1.00,1.00
2009-11-17,1.00,1.00
2009-11-18,1.00,1.00
2009-11-19,2.236111111111111,1.00
2009-11-20,1.00,1.00
2009-11-21,1.00,1.00
2009-11-22,1.00,1.00
2009-11-23,1.00,1.00
2009-11-24,1.00,1.00
2009-11-25,1.00,1.00
2009-11-26,1.00,1.00
2009-11-27,1.00,1.00
2009-11-28,1.00,1.00
2009-11-29,1.00,1.00
2009-11-30,1.00,1.00
2009-12-01,3.2567567567567566,1.0135135135135136
2009-12-02,1.00,1.00
2009-12-03,1.00,1.00
2009-12-04,1.00,1.00
2009-12-05,1.2615384615384615,1.0153846153846153
2009-12-06,1.0095238095238095,1.0095238095238095
2009-12-07,1.00,1.00
2009-12-08,1.2616822429906542,1.00
2009-12-09,1.110091743119266,1.055045871559633
2009-12-10,1.00,1.00
2009-12-11,1.00,1.00
2009-12-12,1.5803571428571428,1.00
2009-12-13,1.00,1.00
2009-12-14,4.05607476635514,1.0093457943925233
2009-12-15,1.0535714285714286,1.0089285714285714
2009-12-16,1.1167883211678833,1.00
2009-12-17,1.0406976744186047,1.0116279069767442
2009-12-18,1.00,1.00
2009-12-19,1.00,1.00
2009-12-20,1.00,1.00
2009-12-21,1.00,1.00
2009-12-22,1.00,1.00
2009-12-23,1.00,1.00
2009-12-24,1.00,1.00
2009-12-25,1.00,1.0066666666666666
2009-12-26,1.00,1.00
2009-12-27,1.0238095238095237,1.00
2009-12-28,1.00,1.00
2009-12-29,1.00,1.00
2009-12-30,1.00,1.00
2009-12-31,1.00,1.00
2010-01-01,1.00,1.00
2010-01-02,1.00,1.00
2010-01-03,1.00,1.00
2010-01-04,1.4371584699453552,1.005464480874317
2010-01-05,1.00,1.00
2010-01-06,1.00,1.00
2010-01-07,1.00,1.00
2010-01-08,1.00,1.00
2010-01-09,1.00,1.00
2010-01-10,1.00,1.00
2010-01-11,1.00,1.00
2010-01-12,2.329192546583851,1.0124223602484472
2010-01-13,1.00,1.0120481927710843
2010-01-14,1.0482758620689656,1.006896551724138
2010-01-15,1.028169014084507,1.00
2010-01-16,1.0396825396825398,1.00
2010-01-17,1.00,1.00
2010-01-18,1.00,1.007936507936508
2010-01-19,1.00,1.00
2010-01-20,1.00,1.00
2010-01-21,1.048913043478261,1.0326086956521738
2010-01-22,1.0147058823529411,1.0073529411764706
2010-01-23,1.00,1.0061728395061729
2010-01-24,1.00,1.00
2010-01-25,1.2651162790697674,1.0046511627906978
2010-01-26,1.064676616915423,1.0049751243781095
2010-01-27,1.108433734939759,1.00
2010-01-28,1.106145251396648,1.00
2010-01-29,1.0746268656716418,1.00
2010-01-30,1.1401869158878504,1.00
2010-01-31,1.095808383233533,1.00
2010-02-01,1.0569948186528497,1.0155440414507773
2010-02-02,1.1369863013698631,1.00
2010-02-03,1.0147058823529411,1.00
2010-02-04,1.1538461538461537,1.0085470085470085
2010-02-05,2.0616740088105727,1.0088105726872247
2010-02-06,1.0776699029126213,1.00
2010-02-07,1.0225225225225225,1.009009009009009
2010-02-08,1.5625,1.0048076923076923
2010-02-09,2.9761904761904763,1.0047619047619047
2010-02-10,4.473988439306359,1.00
2010-02-11,1.396551724137931,1.00
2010-02-12,1.2553191489361701,1.0053191489361701
2010-02-13,1.348936170212766,1.004255319148936
2010-02-14,1.2146118721461188,1.0091324200913243
2010-02-15,1.4432432432432432,1.0216216216216216
2010-02-16,1.0497512437810945,1.0099502487562189
2010-02-17,1.07,1.01
2010-02-18,1.2372093023255815,1.0046511627906978
2010-02-19,1.005128205128205,1.0102564102564102
2010-02-20,1.0523809523809524,1.00
2010-02-21,1.5374449339207048,1.0044052863436124
2010-02-22,1.9886792452830189,1.0037735849056604
2010-02-23,1.00,1.00
2010-02-24,1.5706214689265536,1.00
2010-02-25,1.879746835443038,1.00
2010-02-26,1.0909090909090908,1.0113636363636365
2010-02-27,1.04,1.00
2010-02-28,1.6477987421383649,1.0062893081761006
2010-03-01,1.1407035175879396,1.00
2010-03-02,1.1813471502590673,1.00
2010-03-03,1.6962025316455696,1.00
2010-03-04,3.0425531914893615,1.00
2010-03-05,1.00,1.00
2010-03-06,1.4754098360655739,1.005464480874317
2010-03-07,1.6065573770491803,1.005464480874317
2010-03-08,2.353846153846154,1.0153846153846153
2010-03-09,1.5337837837837838,1.00
2010-03-10,1.2071005917159763,1.017751479289941
2010-03-11,1.4485294117647058,1.00
2010-03-12,1.0406504065040652,1.00
2010-03-13,1.2272727272727273,1.00
2010-03-14,1.062992125984252,1.00
2010-03-15,1.00,1.0214285714285714
2010-03-16,1.1705426356589148,1.00
2010-03-17,1.158273381294964,1.00
2010-03-18,1.483221476510067,1.0201342281879195
2010-03-19,1.728395061728395,1.0061728395061729
2010-03-20,1.2990196078431373,1.0294117647058822
2010-03-21,1.0105263157894737,1.00
2010-03-22,1.1774193548387097,1.00
2010-03-23,1.290909090909091,1.0045454545454546
2010-03-24,1.120879120879121,1.0054945054945055
2010-03-25,2.628712871287129,1.00990099009901
2010-03-26,1.2816901408450705,1.0046948356807512
2010-03-27,1.0978260869565217,1.0054347826086956
2010-03-28,1.0677083333333333,1.00
2010-03-29,1.2705314009661837,1.00
2010-03-30,1.0226244343891402,1.00
2010-03-31,1.0934579439252337,1.0046728971962617
2010-04-01,1.094972067039106,1.00
2010-04-02,1.093167701863354,1.00
2010-04-03,1.1204819277108433,1.0120481927710843
2010-04-04,1.3114754098360655,1.010928961748634
2010-04-05,1.6464088397790055,1.0773480662983426
2010-04-06,1.4942528735632183,1.028735632183908
2010-04-07,1.4607843137254901,1.0098039215686274
2010-04-08,1.2,1.0153846153846153
2010-04-09,1.5625,1.0758928571428572
2010-04-10,1.8187919463087248,1.0268456375838926
2010-04-11,1.4943396226415093,1.0377358490566038
2010-04-12,1.4898785425101215,1.0364372469635628
2010-04-13,1.0861244019138756,1.0095693779904307
2010-04-14,1.3183856502242153,1.053811659192825
2010-04-15,3.1517241379310343,1.1448275862068966
2010-04-16,1.8076923076923077,1.0299145299145298
2010-04-17,1.23,1.02
2010-04-18,1.0689346463742166,1.912861832288869
2010-04-19,1.9492753623188406,1.039855072463768
2010-04-20,1.757201646090535,1.0246913580246915
2010-04-21,1.4820717131474104,1.0239043824701195
2010-04-22,1.100502512562814,1.035175879396985
2010-04-23,1.13,1.15
2010-04-24,1.599009900990099,1.0297029702970297
2010-04-25,1.6536585365853658,1.0195121951219512
2010-04-26,1.2796208530805686,1.0758293838862558
2010-04-27,1.1545064377682404,1.0858369098712446
2010-04-28,1.39647577092511,1.0484581497797356
2010-04-29,1.1388888888888888,1.0277777777777777
2010-04-30,1.1176470588235294,1.0470588235294118
2010-05-01,1.2047619047619047,1.0142857142857142
2010-05-02,1.1055555555555556,1.0055555555555555
2010-05-03,1.4734042553191489,1.0106382978723405
2010-05-04,1.9378531073446328,1.0282485875706215
2010-05-05,1.9259259259259258,1.037037037037037
2010-05-06,2.446327683615819,1.0056497175141244
2010-05-07,1.4303797468354431,1.0063291139240507
2010-05-08,2.379120879120879,1.0164835164835164
2010-05-09,1.4043715846994536,1.0655737704918034
2010-05-10,1.802547770700637,1.0254777070063694
2010-05-11,1.1692307692307693,1.0153846153846153
2010-05-12,1.6540880503144655,1.0125786163522013
2010-05-13,1.467065868263473,1.0179640718562875
2010-05-14,6.947712418300654,1.0457516339869282
2010-05-15,9.876106194690266,1.0176991150442478
2010-05-16,1.2030075187969924,1.00
2010-05-17,1.5730337078651686,1.0224719101123596
2010-05-18,1.3721973094170403,1.0403587443946187
2010-05-19,1.4541062801932367,1.0579710144927537
2010-05-20,1.1898734177215189,1.029535864978903
2010-05-21,1.5319148936170213,1.0170212765957447
2010-05-22,2.0442477876106193,1.0309734513274336
2010-05-23,1.3333333333333333,1.0420711974110033
2010-05-24,1.22,1.02
2010-05-25,1.3031496062992125,1.0118110236220472
2010-05-26,1.3937282229965158,1.024390243902439
2010-05-27,1.4157303370786516,1.0299625468164795
2010-05-28,1.1913357400722022,1.0469314079422383
2010-05-29,1.4476987447698744,1.0376569037656904
2010-05-30,1.18,1.00
2010-05-31,1.2268041237113403,1.0257731958762886
2010-06-01,1.3442622950819672,1.0163934426229508
2010-06-02,1.1494845360824741,1.0206185567010309
2010-06-03,1.6425531914893616,1.0893617021276596
2010-06-04,1.0982658959537572,1.0173410404624277
2010-06-05,1.2526315789473683,1.0263157894736843
2010-06-06,1.29,1.01
2010-06-07,2.1674641148325358,1.0047846889952152
2010-06-08,1.3094170403587444,1.0089686098654709
2010-06-09,1.4772727272727273,1.0545454545454545
2010-06-10,1.1474654377880185,1.0460829493087558
2010-06-11,1.3036437246963564,1.1012145748987854
2010-06-12,1.1971830985915493,1.0469483568075117
2010-06-13,1.3389121338912133,1.0585774058577406
2010-06-14,1.556420233463035,1.1361867704280155
2010-06-15,1.20817843866171,1.100371747211896
2010-06-16,1.6197916666666667,1.0572916666666667
2010-06-17,1.142156862745098,1.0392156862745099
2010-06-18,1.3678756476683938,1.0207253886010363
2010-06-19,1.8364485981308412,1.0654205607476634
2010-06-20,1.2324561403508771,1.0526315789473684
2010-06-21,1.2520661157024793,1.140495867768595
2010-06-22,1.4185022026431717,1.0881057268722467
2010-06-23,1.2801556420233462,1.0856031128404668
2010-06-24,1.3583333333333334,1.0625
2010-06-25,1.0809523809523809,1.0476190476190477
2010-06-26,1.1194029850746268,1.0398009950248757
2010-06-27,1.235042735042735,1.047008547008547
2010-06-28,1.1782608695652175,1.0739130434782609
2010-06-29,1.5492424242424243,1.1325757575757576
2010-06-30,4.490842490842491,1.1428571428571428
2010-07-01,1.4330985915492958,1.0528169014084507
2010-07-02,2.6141078838174274,1.053941908713693
2010-07-03,1.3216783216783217,1.0524475524475525
2010-07-04,2.1026785714285716,1.0267857142857142
2010-07-05,1.4365079365079365,1.0238095238095237
2010-07-06,1.25,1.0240384615384615
2010-07-07,1.701834862385321,1.1009174311926606
2010-07-08,1.201793721973094,1.0762331838565022
2010-07-09,1.1828358208955223,1.0634328358208955
2010-07-10,1.5958333333333334,1.0458333333333334
2010-07-11,1.2691218130311614,1.3342776203966005
2010-07-12,1.1347826086956523,1.616086956521739
2010-07-13,1.1149425287356323,1.3340094658553077
2010-07-14,1.115681730397837,1.85032831208961
2010-07-15,2.1067669172932333,1.3511278195488723
2010-07-16,1.2480948348856902,1.3683319220999153
2010-07-17,1.6519607843137254,1.3480392156862746
2010-07-18,1.8666666666666667,1.361904761904762
2010-07-19,1.3825757575757576,1.371212121212121
2010-07-20,1.537037037037037,1.5235690235690236
2010-07-21,1.4665226781857452,1.2937365010799136
2010-07-22,1.18639798488665,1.3198992443324937
2010-07-23,1.2116788321167884,1.2725060827250607
2010-07-24,1.5402684563758389,1.4619686800894856
2010-07-25,1.9171695008228196,1.829950630828305
2010-07-26,3.143468950749465,1.2334047109207709
2010-07-27,1.5093896713615023,1.3826291079812207
2010-07-28,1.3290620194771912,1.0574064582265505
2010-07-29,1.1209829867674859,1.1909262759924386
2010-07-30,1.8307692307692307,1.243076923076923
2010-07-31,1.6915254237288135,1.176271186440678
2010-08-01,1.4752747252747254,1.2252747252747254
2010-08-02,1.3969849246231156,1.1733668341708543
2010-08-03,1.4089506172839505,1.507716049382716
2010-08-04,1.366742596810934,1.296127562642369
2010-08-05,1.9902912621359223,1.3922330097087379
2010-08-06,1.5459610027855153,1.384401114206128
2010-08-07,1.9926739926739927,1.1978021978021978
2010-08-08,1.3350383631713556,1.3248081841432224
2010-08-09,3.75,1.3066037735849056
2010-08-10,1.411764705882353,1.1941176470588235
2010-08-11,1.4951456310679612,1.1699029126213591
2010-08-12,1.2168367346938775,1.2576530612244898
2010-08-13,1.751937984496124,1.430232558139535
2010-08-14,1.6474654377880185,1.1359447004608294
2010-08-15,1.4095238095238096,1.092063492063492
2010-08-16,1.7262693156732891,1.3443708609271523
2010-08-17,1.3238993710691824,1.3176100628930818
2010-08-18,3.806366047745358,1.3978779840848807
2010-08-19,1.2492307692307691,1.2769230769230768
2010-08-20,1.3735224586288417,1.2718676122931443
2010-08-21,1.3421052631578947,1.2777777777777777
2010-08-22,1.459016393442623,1.180327868852459
2010-08-23,1.4932249322493225,1.2059620596205962
2010-08-24,2.554089709762533,1.2269129287598945
2010-08-25,1.2219178082191782,1.1726027397260275
2010-08-26,1.6684782608695652,1.1820652173913044
2010-08-27,1.4489795918367347,1.2108843537414966
2010-08-28,1.5486725663716814,1.2772861356932153
2010-08-29,1.2692307692307692,1.2
2010-08-30,1.5227963525835866,1.2826747720364742
2010-08-31,2.1609977324263037,1.253968253968254
2010-09-01,1.855263157894737,1.381578947368421
2010-09-02,1.560747663551402,1.2523364485981308
2010-09-03,1.2821316614420062,1.2633228840125392
2010-09-04,1.4087591240875912,1.1897810218978102
2010-09-05,1.4919614147909968,1.234726688102894
2010-09-06,1.5431654676258992,1.2122302158273381
2010-09-07,1.3439716312056738,1.1595744680851063
2010-09-08,1.351032448377581,1.2831858407079646
2010-09-09,1.4567901234567902,1.3271604938271604
2010-09-10,1.35,1.3
2010-09-11,1.2721311475409836,1.2426229508196722
2010-09-12,1.7730870712401055,1.287598944591029
2010-09-13,1.5229357798165137,1.3211009174311927
2010-09-14,1.4316037735849056,1.2688679245283019
2010-09-15,1.4697674418604652,1.386046511627907
2010-09-16,1.4429223744292237,1.2123287671232876
2010-09-17,2.714681440443213,1.1634349030470914
2010-09-18,1.363408521303258,1.162907268170426
2010-09-19,1.6619718309859155,1.2197183098591549
2010-09-20,1.5032258064516129,1.2860215053763442
2010-09-21,1.5962962962962963,1.454320987654321
2010-09-22,1.534918276374443,1.4621099554234769
2010-09-23,1.502290076335878,1.297709923664122
2010-09-24,1.3892215568862276,1.255489021956088
2010-09-25,1.5037593984962405,1.3045112781954886
2010-09-26,1.5175,1.27
2010-09-27,2.0348258706467663,1.3266998341625207
2010-09-28,3.484725050916497,1.3136456211812628
2010-09-29,1.7579487179487179,1.6666666666666667
2010-09-30,1.4767123287671233,1.358904109589041
2010-10-01,1.3287671232876712,1.595890410958904
2010-10-02,1.4085106382978723,1.4638297872340424
2010-10-03,1.5204081632653061,1.4387755102040816
2010-10-04,1.8034398034398034,1.42997542997543
2010-10-05,1.6522911051212938,1.4285714285714286
2010-10-06,1.4717444717444716,1.3267813267813269
2010-10-07,1.6470588235294117,1.3
2010-10-08,2.0303030303030303,1.3553719008264462
2010-10-09,1.8379052369077307,1.3865336658354115
2010-10-10,1.5234159779614325,1.3168044077134986
2010-10-11,1.5584795321637428,1.3245614035087718
2010-10-12,1.5482954545454546,1.3664772727272727
2010-10-13,2.4505494505494507,1.3461538461538463
2010-10-14,1.6403269754768393,1.2833787465940054
2010-10-15,1.451219512195122,1.3018292682926829
2010-10-16,1.9047619047619047,1.2607709750566893
2010-10-17,1.4770240700218817,1.24945295404814
2010-10-18,1.5613126079447324,1.3575129533678756
2010-10-19,1.5043290043290043,1.5097402597402598
2010-10-20,1.5596072931276297,1.4221598877980364
2010-10-21,1.6322463768115942,1.4329710144927537
2010-10-22,1.5282392026578073,1.473421926910299
2010-10-23,1.4680851063829787,1.4410058027079304
2010-10-24,1.411231884057971,1.3641304347826086
2010-10-25,1.6268292682926828,1.329268292682927
2010-10-26,1.4054054054054055,1.3976833976833978
2010-10-27,1.7253521126760563,1.4330985915492958
2010-10-28,1.7325102880658436,1.3786008230452675
2010-10-29,1.7665952890792291,1.316916488222698
2010-10-30,1.4342723004694835,1.2300469483568075
2010-10-31,1.6742671009771988,1.201954397394137
2010-11-01,1.4900284900284901,1.2535612535612535
2010-11-02,1.4055944055944056,1.1993006993006994
2010-11-03,1.45821325648415,1.239193083573487
2010-11-04,1.5994152046783625,1.1842105263157894
2010-11-05,1.8687782805429864,1.2330316742081449
2010-11-06,1.4619289340101522,1.248730964467005
2010-11-07,1.4456762749445675,1.1906873614190687
2010-11-08,2.92621359223301,1.2194174757281553
2010-11-09,1.4841075794621026,1.2273838630806846
2010-11-10,1.4005037783375316,1.279596977329975
2010-11-11,1.4177215189873418,1.2151898734177216
2010-11-12,1.43006993006993,1.1853146853146854
2010-11-13,1.5276967930029155,1.151603498542274
2010-11-14,2.050480769230769,1.1923076923076923
2010-11-15,1.6255389037158694,1.7838226236912338
2010-11-16,1.027127951674904,1.2941241076331687
2010-11-17,1.4482758620689655,1.2252873563218392
2010-11-18,1.0997322623828647,1.0609103078982598
2010-11-19,1.0220099667774087,1.0106935215946844
2010-11-20,1.020685053380783,1.0275800711743772
2010-11-21,1.0301157433419486,1.0204517361501293
2010-11-24,1.1449472609731202,1.022116366110922
2010-11-25,1.6783062412201486,1.0437487457355008
2010-11-26,1.1117533718689787,1.359344894026975
2010-11-29,1.7041198501872659,1.3146067415730338
2010-11-30,1.4008810572687225,1.3568281938325992
2010-12-01,1.703125,1.466796875
2010-12-02,1.45,1.3847826086956523
2010-12-03,1.8984375,1.3177083333333333
2010-12-04,1.5598086124401913,1.3468899521531101
2010-12-05,1.327188940092166,1.292626728110599
2010-12-06,1.2408602150537635,1.3118279569892473
2010-12-07,1.638743455497382,1.3804537521815008
2010-12-08,1.3747609942638623,1.3900573613766731
2010-12-09,1.4670781893004115,1.3497942386831276
2010-12-10,1.289544235924933,1.4289544235924934
2010-12-11,1.4072727272727272,1.6581818181818182
2010-12-12,1.2737169517884914,1.5925349922239502
2010-12-13,2.1037151702786376,1.6176470588235294
2010-12-14,1.2404287901990811,1.4900459418070444
2010-12-15,1.2881619937694704,1.426791277258567
2010-12-16,1.3804143126177024,1.4519774011299436
2010-12-17,1.7272727272727273,1.393939393939394
2010-12-18,1.2705410821643286,1.5210420841683367
2010-12-19,1.7586206896551724,1.453720508166969
2010-12-20,1.3122317596566524,1.69206008583691
2010-12-21,1.3497615262321145,1.532591414944356
2010-12-22,1.4090909090909092,1.5909090909090908
2010-12-23,1.394990366088632,1.7495183044315992
2010-12-24,1.246704331450094,1.60075329566855
2010-12-25,1.1750788643533123,1.638801261829653
2010-12-26,1.2859589041095891,1.6267123287671232
2010-12-27,1.8536121673003803,1.5361216730038023
2010-12-28,1.2586989409984872,1.6081694402420574
2010-12-29,1.5399610136452242,1.5087719298245614
2010-12-30,1.4232715008431702,1.5446880269814502
2010-12-31,1.255855855855856,1.5387387387387388
2011-01-01,1.409711684370258,1.5614567526555387
2011-01-02,1.5202108963093146,1.4991212653778558
2011-01-03,1.6657801418439717,1.4432624113475176
2011-01-04,1.13585291113381,1.4382022471910112
2011-01-05,1.3549618320610688,1.4442748091603053
2011-01-06,1.5043227665706052,1.5475504322766571
2011-01-07,1.2058823529411764,1.5127450980392156
2011-01-08,1.2012534818941505,1.466573816155989
2011-01-09,1.2976287816843826,1.480784955028618
2011-01-10,1.259908536585366,1.4535060975609757
2011-01-11,1.3208516886930983,1.487518355359765
2011-01-12,1.2452667814113598,1.432013769363167
2011-01-13,1.4557661927330174,1.4581358609794628
2011-01-14,1.4112519809825674,1.4484944532488113
2011-01-15,1.4158004158004158,1.6517671517671517
2011-01-16,1.447905477980666,1.6745435016111707
2011-01-17,1.2855421686746988,1.6771084337349398
2011-01-18,1.4767726161369192,1.6858190709046454
2011-01-19,1.4460196292257361,1.7066521264994547
2011-01-20,1.2597402597402598,1.6753246753246753
2011-01-21,1.5033301617507135,1.7183634633682208
2011-01-23,1.5620915032679739,1.7189542483660132
2011-01-24,1.486732373009856,1.7141774071266112
2011-01-25,1.2902137232845894,1.669291338582677
2011-01-26,1.3741293532338308,1.6686567164179105
2011-01-27,1.676575505350773,1.6587395957193818
2011-01-28,1.3709528214616096,1.7178538390379279
2011-01-29,1.6481069042316259,1.7097253155159613
2011-01-30,1.7650462962962963,1.8688271604938271
2011-01-31,1.7279253409906676,1.7774587221823404
2011-02-01,2.069101678183613,1.684106614017769
2011-02-02,1.5290178571428572,1.6763392857142858
2011-02-03,1.3903675538656528,1.6768060836501901
2011-02-04,1.420335429769392,1.6383647798742138
2011-02-05,1.6165865384615385,1.65625
2011-02-06,1.5808580858085808,1.6743674367436743
2011-02-07,1.3699551569506727,1.641255605381166
2011-02-08,1.408983451536643,1.6513002364066194
2011-02-09,1.3634881825590872,1.7220863895680523
2011-02-10,1.5098328416912488,1.7748279252704031
2011-02-11,1.3388535031847133,1.791507430997877
2011-02-12,1.4151486097794823,1.7392138063279003
2011-02-13,1.3942520265291083,1.7435519528371408
2011-02-14,1.755234297108674,1.7507477567298106
2011-02-15,1.3093525179856116,1.7423561151079137
2011-02-16,1.277511961722488,1.5617224880382774
2011-02-17,1.3066666666666666,1.728888888888889
2011-02-18,1.571011673151751,1.7295719844357977
2011-02-19,1.396083385975995,1.7416298168035376
2011-02-20,1.2723053120165033,1.7576070139247035
2011-02-21,1.2142131979695432,1.7776649746192894
2011-02-22,1.360200364298725,1.7572859744990892
2011-02-23,1.3548387096774193,1.7419354838709677
2011-02-24,1.4016121384542437,1.7671882408724513
2011-02-25,1.3645631067961166,1.7635922330097087
2011-02-26,1.4488286066584464,1.7244143033292232
2011-02-27,1.5451263537906137,1.7386281588447654
2011-02-28,1.4703488372093023,1.7587209302325582
2011-03-01,1.4133382191278856,1.835837303041407
2011-03-02,1.415131906421105,1.7655550024888005
2011-03-03,1.2425093632958801,1.852059925093633
2011-03-04,1.5928355196770938,1.7164480322906155
2011-03-05,1.970703125,1.7001953125
2011-03-06,1.4367306745445594,1.7287050713934022
2011-03-07,1.5683168316831684,1.7455445544554455
2011-03-08,1.423529411764706,1.8666666666666667
2011-03-09,1.5539803707742639,1.797709923664122
2011-03-10,1.4352799518362431,1.8169777242624925
2011-03-11,1.4973460721868366,1.7213375796178343
2011-03-12,1.2892422192151556,1.493234100135318
2011-03-13,1.3083732939874586,1.4931759498340096
2011-03-14,1.5240257283390086,1.4059780552402572
2011-03-15,1.45760336370007,1.5844428871758935
2011-03-16,1.3666352497643732,1.4275840402136348
2011-03-17,1.2435402435402436,1.4478764478764479
2011-03-18,1.4344158582876423,1.5946857865879376
2011-03-19,1.2947632486672938,1.4791470680464096
2011-03-20,1.5429342492639844,1.697252208047105
2011-03-21,1.1962425277540563,1.405807002561913
2011-03-22,1.406166219839142,1.801608579088472
2011-03-23,1.3849015317286653,1.7389496717724289
2011-03-24,1.6044362292051757,2.053604436229205
2011-03-25,1.6328164082041021,2.1905952976488243
2011-03-26,1.48095952023988,1.871064467766117
2011-03-27,2.0992990654205608,2.164719626168224
2011-03-28,1.5372082782915015,2.077498899163364
2011-03-29,1.3699080157687253,2.0269382391590014
2011-03-30,1.6325459317585302,2.0446194225721785
2011-03-31,1.6768496420047734,2.1140811455847257
2011-04-01,1.753008233058898,2.1336288790373654
2011-04-02,1.5790067720090293,2.074492099322799
2011-04-03,1.5242463958060288,2.1395806028833553
2011-04-05,1.5906313645621182,2.105906313645621
2011-04-06,1.5815450643776825,2.0493562231759657
2011-04-07,1.5718545020870602,2.127608825283244
2011-04-08,1.7328805885681946,2.193548387096774
2011-04-09,1.5799192152336987,2.133871898442008
2011-04-10,1.713876146788991,2.0797018348623855
2011-04-11,1.8327328872876993,2.0257334019557387
2011-04-12,2.044776119402985,2.114106884930188
2011-04-13,1.8114719527625474,2.0219316743989877
2011-04-14,1.5286358903158626,2.030197847969455
2011-04-15,2.2482656095143705,2.004459861248761
2011-04-16,2.360724233983287,1.9935004642525533
2011-04-17,1.6357997341603898,2.0057598582188745
2011-04-18,1.6112026359143328,1.970345963756178
2011-04-19,1.5528071150639244,1.9477487493051695
2011-04-20,2.7800324675324677,1.8652597402597402
2011-04-22,1.6349628055260361,2.0579171094580233
2011-04-23,1.8761904761904762,2.070995670995671
2011-04-24,1.8913330400351958,1.9907611086669599
2011-04-25,2.05054012345679,2.117283950617284
2011-04-26,1.6263386396526773,2.0492040520984083
2011-04-27,1.9596069868995634,1.9919213973799126
2011-04-28,1.857660626029654,1.999011532125206
2011-04-29,1.7014714204867005,2.097906055461234
2011-04-30,1.8526715850659512,1.941426335792533
2011-05-01,1.9526462395543176,2.015446948594581
2011-05-02,1.64297253634895,2.0410339256865915
2011-05-03,1.7824588280352356,2.271160474913826
2011-05-05,1.906875543951262,2.159559036843632
2011-05-06,1.8130699088145896,2.2142857142857144
2011-05-07,1.5364033959351686,2.1180859274504757
2011-05-08,1.8146997929606625,2.164941338854382
2011-05-09,1.8748577929465302,2.2747440273037545
2011-05-10,1.9707388441843452,2.4257498171177763
2011-05-11,1.9441738478831023,2.2049456725365304
2011-05-12,1.9169590643274854,2.5128654970760236
2011-05-13,2.0588785046728972,2.1518691588785046
2011-05-14,2.018131651556957,2.218368151359874
2011-05-15,2.022811671087533,2.4421750663129975
2011-05-16,1.95539204414808,2.90986433662911
2011-05-17,1.8478942652329748,2.6017025089605736
2011-05-18,1.7792836398838334,2.4604711197160376
2011-05-19,1.8198584602187433,2.6963328329401675
2011-05-20,1.91866527632951,2.45318039624609
2011-05-21,1.7594681708299758,2.244157937147462
2011-05-22,1.6783415372964785,2.382241575160924
2011-05-23,1.792863359442994,2.3530026109660573
2011-05-24,1.7394789579158316,2.429859719438878
2011-05-25,1.8168744007670181,2.5604026845637584
2011-05-26,1.8608371685294762,2.2362480824019286
2011-05-27,1.7069853698743045,2.2153307232639605
2011-05-28,1.7001795332136445,2.3989626969878315
2011-05-29,1.7349042709867453,2.5285083105407113
2011-05-30,1.7482607575367173,2.697758309713991
2011-05-31,1.8809170377700808,2.302820385947551
2011-06-01,1.8409785932721712,2.37737003058104
2011-06-02,1.9456278026905829,2.1653587443946187
2011-06-03,2.0465361128658666,2.3950305327437356
2011-06-04,1.8933151742140506,2.275905118601748
2011-06-05,1.6508166218730618,2.2950175728757496
2011-06-06,1.965783778212924,2.3027929506338247
2011-06-07,1.8156937193482043,2.01265622528081
2011-06-08,2.107738492328219,2.18945963975984
2011-06-09,1.8911882510013351,2.380340453938585
2011-06-10,1.8502179368643508,2.287544577994981
2011-06-11,1.7059896198625333,2.4753822415486044
2011-06-12,1.8740353697749197,2.355225080385852
2011-06-13,1.9513631613945093,2.442671226370286
2011-06-14,1.7780508787022244,2.4277989430994222
2011-06-15,1.8918683062276875,2.411186037286791
2011-06-16,1.8717028034801824,2.3750863140450216
2011-06-17,1.8778900733767132,2.443029212238682
2011-06-18,1.7629507913171323,2.5777047479027932
2011-06-19,1.8599198047419805,2.5859483960948397
2011-06-20,1.6275128104059913,2.857311785573512
2011-06-21,1.6228323699421965,2.7974814203137903
2011-06-22,1.5521312613942182,2.6726278322771075
2011-06-23,1.6148972931464773,2.626607794202342
2011-06-24,1.6859549533052554,2.4390221571140818
2011-06-25,1.8405754977474205,2.4535677953785786
2011-06-26,1.9132699048572859,2.2800200300450677
2011-06-27,2.037103225257425,2.696706663262701
2011-06-28,1.838015717092338,2.3762278978388998
2011-06-29,1.7952409518096382,2.441911617676465
2011-06-30,1.816002490660025,2.4668949771689497
2011-07-01,1.7790697674418605,3.1215230278157775
2011-07-02,1.7308555749563481,4.176976802195061
2011-07-03,1.6779327962271566,3.0129691491452153
2011-07-04,1.8065719788155994,2.6316803081367355
2011-07-05,1.9608570744553506,2.5824754608570744
2011-07-06,1.982507842950851,2.490540925943531
2011-07-07,1.804248366013072,2.423420479302832
2011-07-08,1.7221183800623052,2.7208722741433022
2011-07-09,1.7704980117402007,2.9511456163605376
2011-07-10,1.8952573879885606,3.478670162059104
2011-07-11,1.7271690582533499,2.5489879311983277
2011-07-12,1.7922495803021825,2.978595411303861
2011-07-13,1.6818231262917438,2.959099314695964
2011-07-14,1.7338967857600205,3.21103854526828
2011-07-15,1.676419104776194,3.0120030007501875
2011-07-16,1.738395673726904,2.8159080666967102
2011-07-17,1.8194295261964435,2.9780403389425945
2011-07-18,2.285427807486631,2.707107843137255
2011-07-19,1.9453471196454948,2.567208271787297
2011-07-20,1.8182214472537053,2.8897122929380994
2011-07-21,1.8880313610192332,3.055494303564866
2011-07-22,1.7042820347714103,2.7464584674822925
2011-07-23,1.855601898461096,2.9385876600028764
2011-07-24,1.8771507863089731,2.816096207215541
2011-07-25,1.9571955719557195,2.822561939905113
2011-07-26,1.9443249701314218,2.7753882915173236
2011-07-27,1.9130706691682302,3.0057535959974984
2011-07-28,1.915014164305949,3.10592437492302
2011-07-29,1.70418410041841,3.0796373779637376
2011-07-30,1.6920599130294733,3.1293283942663876
2011-07-31,1.814519513218632,2.943558539655896
2011-08-01,1.9383770591824283,2.8551555826723614
2011-08-02,1.9202060819301332,2.516335762754461
2011-08-03,2.2115059221658204,2.196760937877689
2011-08-04,1.8559046587215602,2.2927651378355605
2011-08-05,1.8086053412462908,2.8369601055061
2011-08-06,1.9839156960621187,3.0515806988352745
2011-08-07,1.686123140651478,2.9286386744492563
2011-08-08,2.325298679522113,2.9922448124083
2011-08-09,1.941533788914199,2.583360451242
2011-08-10,1.823395320935813,2.4526694661067787
2011-08-11,1.8038052878675561,2.427477143563133
2011-08-12,1.8030704815073273,2.2026517794836007
2011-08-13,1.834279535009462,2.5029737766964044
2011-08-14,1.947932003747825,2.949538214429126
2011-08-15,2.059672992003819,2.29812626805108
2011-08-16,1.853941908713693,2.3133817427385894
2011-08-17,1.9871794871794872,2.4852369852369853
2011-08-18,1.7786818551668022,2.9243287225386494
2011-08-19,2.000394011032309,2.837142106645653
2011-08-20,1.7940481157001809,3.0037546933667083
2011-08-21,1.7401808211056766,2.893582332888691
2011-08-22,1.855534229046705,3.193730006397953
2011-08-23,1.7724806201550387,3.3761627906976743
2011-08-24,1.778802616132819,3.010732852590978
2011-08-25,1.7978276103714086,3.079187105816398
2011-08-26,1.8988705473501304,2.8375325803649
2011-08-27,1.956283041886946,3.173241154941033
2011-08-28,1.8015745213812846,3.1839327249955267
2011-08-29,1.848776871756857,2.411045218680504
2011-08-30,1.7885699641209636,2.2656330087134804
2011-08-31,1.7562028047464942,2.3257820927723842
2011-09-01,1.8861585450506733,2.310565042343468
2011-09-02,1.803170855118907,2.27576319784112
2011-09-03,1.7989049278247884,2.4619213539074165
2011-09-04,1.7824469550840452,12.144530173601543
2011-09-05,1.9127717005256428,2.5554766302031537
2011-09-06,1.960348162475822,2.3781431334622822
2011-09-07,1.8968970380818053,2.329478138222849
2011-09-08,1.9253501616130522,2.3851008157611204
2011-09-09,2.4709869848156183,2.373779826464208
2011-09-10,2.173035207742366,2.5015851827131654
2011-09-11,2.059815205057546,2.2731398930134543
2011-09-12,2.11893536121673,2.3653231939163497
2011-09-13,1.8483027936317213,2.2601381796335236
2011-09-14,1.8740322580645161,2.3488709677419353
2011-09-15,1.9615384615384615,2.299969107198023
2011-09-16,1.941804788213628,2.237753222836096
2011-09-17,1.817635270541082,2.2511690046760187
2011-09-18,1.7968593384563982,2.4665887069829604
2011-09-19,2.084322861866827,2.3422516158124154
2011-09-20,2.1442030086612975,2.609937699437775
2011-09-21,2.245575221238938,2.183368037480479
2011-09-22,1.8375956996253462,2.7892164847695065
2011-09-23,1.7054361567635903,3.1608723135271806
2011-09-24,1.9343575418994414,3.3152932960893855
2011-09-25,1.8449842712338342,3.399161132471164
2011-09-26,1.7549210852988117,3.0709345628657565
2011-09-27,1.8095394197672512,2.9411571873463367
2011-09-28,1.7891329479768787,2.456878612716763
2011-09-29,1.777657070432736,2.2665218178526163
2011-09-30,1.8269394714407503,2.199829497016198
2011-10-01,1.919240788983997,2.270375883885374
2011-10-02,1.8351539225422047,2.2899702085402183
2011-10-03,1.769360527526453,2.1896948320809693
2011-10-04,1.8514824050983651,2.2039346079246327
2011-10-05,1.8807832264772137,2.3203950788424885
2011-10-06,1.9707374830852504,2.2686062246278755
2011-10-07,1.9269762495568947,2.369549805033676
2011-10-08,1.8661606812291744,2.3032210292484265
2011-10-09,1.8865677111966281,2.2455561663917902
2011-10-10,1.8220534069981584,2.2414825046040514
2011-10-11,1.916162669447341,2.211053180396246
2011-10-12,1.9406622961842326,2.2635737098672046
2011-10-13,1.904494382022472,2.2287319422150884
2011-10-14,2.0598733448474382,2.1724237190558435
2011-10-15,1.8424448825954471,2.289478401147159
2011-10-16,1.9287291708492271,2.255571170447701
2011-10-17,2.1011935651271405,2.309980972150147
2011-10-18,1.9381040509973269,2.3758996504215504
2011-10-19,1.9017543859649122,2.2869395711500973
2011-10-20,1.7646805764680575,2.2768337276833726
2011-10-21,1.5648075412411626,2.0671641791044775
2011-10-22,1.8146537303445969,2.2984275677484107
2011-10-23,1.7461488392275981,2.223692775005424
2011-10-24,1.8099089989888777,2.290529154027637
2011-10-25,1.8143895905089935,2.4561806352851128
2011-10-26,1.8676024279210925,2.2555007587253413
2011-10-27,1.812272824460124,2.272396835578362
2011-10-28,1.9742086752637749,2.1916764361078545
2011-10-29,2.0366646954464813,2.3282081608515672
2011-10-30,1.8487369069624153,2.0908810844115835
2011-10-31,1.7609031262060981,2.2423774604399846
2011-11-01,1.7869136229877098,2.099532629392418
2011-11-02,1.7419462527124019,2.072441996327825
2011-11-03,1.730369422677115,2.0103950103950106
2011-11-04,1.9640227224910582,2.2956027771933516
2011-11-05,1.8847840755735492,2.1739203778677463
2011-11-06,1.6344854986094557,2.2906237584425906
2011-11-07,1.9860627177700347,2.2145034843205575
2011-11-08,2.05470327008478,2.226685506661284
2011-11-09,1.8926799007444168,2.2127791563275436
2011-11-10,1.895275951689344,2.2842073077511085
2011-11-11,2.233108108108108,2.372184684684685
2011-11-12,1.897795982055783,2.322215720694363
2011-11-13,1.9070543374642517,2.386558627264061
2011-11-14,2.0028774542992553,2.281821259309411
2011-11-15,1.969210612512283,2.370291516541107
2011-11-16,1.9474206349206349,2.1813822751322753
2011-11-17,2.092929292929293,2.2616161616161614
2011-11-18,1.8881795318243373,2.327529502805185
2011-11-19,1.926545300592718,2.3727773073666385
2011-11-20,2.4179913294797686,2.413656069364162
2011-11-21,1.8115276715123694,2.3070645243560315
2011-11-22,1.9027336300063573,2.427844882390337
2011-11-23,1.8303354399611085,2.1118133203694702
2011-11-24,2.1685106382978723,2.284255319148936
2011-11-25,1.7089129314786193,2.3467284904688306
2011-11-26,1.9945957630782534,2.2924773022049285
2011-11-27,1.8150563129816242,2.2704999012052953
2011-11-28,1.9915254237288136,2.2409821816601476
2011-11-29,2.1646398503274087,2.212347988774556
2011-11-30,2.2562345048855184,2.162315881580866
2011-12-01,2.1290441176470587,2.4253676470588235
2011-12-02,1.9434290687554394,2.2269799825935594
2011-12-03,2.001775883502042,2.3075830225537204
2011-12-04,1.916991643454039,2.325719591457753
2011-12-05,1.8675645342312008,2.332531665864999
2011-12-06,1.9288181408619913,2.2525904790509084
2011-12-07,2.020053715308863,2.182990152193375
2011-12-08,2.5031503150315033,2.382238223822382
2011-12-09,1.9040801717967073,2.2793486041517537
2011-12-10,1.8645649876717154,2.3587530820711518
2011-12-11,2.3774947728568714,2.3301653678007983
2011-12-12,2.2893870835047307,2.3971616618675444
2011-12-13,2.0578986311505734,2.440991490935997
2011-12-14,1.8898453970484892,2.330288123682361
2011-12-15,1.7646443514644352,2.3676778242677825
2011-12-16,2.032904148783977,2.100143061516452
2011-12-17,2.008103054228132,2.2435071680864325
2011-12-18,1.823998008464028,2.4406273338312174
2011-12-19,2.2013479359730415,2.1943274361134515
2011-12-20,2.52263701350278,2.2158856235107227
2011-12-21,1.9781244396629012,2.2813340505648196
2011-12-22,1.8669423497932376,2.525906105570421
2011-12-23,1.7933520224269124,2.311974369243092
2011-12-24,1.8677544010304852,2.3117217689995706
2011-12-25,1.8921679909194098,2.382141505864548
2011-12-26,2.0017712550607287,2.2593623481781377
2011-12-27,2.011964735516373,2.2852644836272042
2011-12-28,2.0078875171467763,2.2637174211248285
2011-12-29,2.0090176515732923,2.3595548733691483
2011-12-30,1.8932884577311424,2.3021183923975452
2011-12-31,2.2254233988709364,2.206540782557913
2012-01-01,2.35459940652819,2.5130563798219585
2012-01-02,2.520702402957486,2.2807763401109056
2012-01-03,2.3609770808202653,2.4062123039806997
2012-01-04,2.3556098412144477,2.2455068923399057
2012-01-05,2.439948527309122,2.2603660280240208
2012-01-06,2.644942805538832,2.2798013245033113
2012-01-07,2.4125317527519052,2.27688399661304
2012-01-08,2.3652404747033104,2.5092129918800747
2012-01-09,2.5467931937172774,2.3401505235602094
2012-01-10,3.107514224053365,2.3674710614086716
2012-01-11,2.786244572068917,2.329177755988234
2012-01-12,2.122610513739546,2.2709080047789727
2012-01-13,1.985687162260844,2.3105009493208706
2012-01-14,1.9485823417070662,2.368003525782283
2012-01-15,2.0811153358681875,2.237959442332066
2012-01-16,2.2322913679380556,2.4545454545454546
2012-01-17,1.9003506721215664,2.386031560490941
2012-01-18,2.17531504818384,2.3498888065233507
2012-01-19,2.0691104027818024,2.3535207186322804
2012-01-20,1.9982300884955753,2.3025073746312685
2012-01-21,2.139333961671379,2.2984605717876216
2012-01-22,1.8550234741784037,2.406948356807512
2012-01-23,1.8497444633730835,2.4729131175468484
2012-01-24,2.081177765547606,2.2783434232250963
2012-01-25,2.0920698924731185,2.2094534050179213
2012-01-26,2.0797211276144285,2.320854804486208
2012-01-27,2.1835861532477634,2.371061843640607
2012-01-28,2.0898477157360404,2.488663282571912
2012-01-29,2.096638655462185,2.3907563025210083
2012-01-30,1.945880058508045,2.436209978872095
2012-01-31,2.20812976353332,2.2761383623216727
2012-02-01,2.0019993848046753,2.456474930790526
2012-02-02,2.1640145170295924,2.449748743718593
2012-02-03,2.0687943262411346,2.4767375886524823
2012-02-04,2.062871355534061,2.2842337985353045
2012-02-05,1.9842043105993505,2.3693534100974314
2012-02-06,2.006977903306197,2.302375809935205
2012-02-07,1.924843126069595,2.2718197375926983
2012-02-08,1.9121583143507972,2.4541571753986333
2012-02-09,2.0053418803418803,2.347355769230769
2012-02-10,2.030983916745506,2.209200567644276
2012-02-11,2.042382057231245,2.240525908739366
2012-02-12,1.9984395898350424,2.3749442710655373
2012-02-13,2.057010428736964,2.4667439165701044
2012-02-14,2.1109705975339867,2.310886289387712
2012-02-15,1.9710706829704743,2.37936176558306
2012-02-16,2.168826017979905,2.2330777366472767
2012-02-17,1.911183239893774,2.213779876069637
2012-02-18,1.8920056100981768,2.609046283309958
2012-02-19,1.9360523665659617,2.585599194360524
2012-02-20,1.8805805332071304,2.4063732449913235
2012-02-21,2.0163727959697733,2.270061173083843
2012-02-22,1.95565749235474,2.346439493228484
2012-02-23,2.1202894933865735,2.4337409533316694
2012-02-24,2.167821067821068,2.5303030303030303
2012-02-25,2.142879797018712,2.584839835077704
2012-02-26,2.099811029032812,2.4978526026455934
2012-02-27,2.027558331802315,2.455998530222304
2012-02-28,2.1331673926571253,2.582451773490977
2012-02-29,2.0258496888463378,2.6082655177916068
2012-03-01,2.330788430480106,2.35383937747761
2012-03-02,2.317053481331988,2.384661957618567
2012-03-03,1.9510314247156353,2.5615962984384035
2012-03-04,1.9636075949367089,2.7895569620253164
2012-03-05,2.5497512437810945,2.632519222071461
2012-03-06,2.166751398068124,2.608540925266904
2012-03-07,1.9629881154499151,2.629032258064516
2012-03-08,2.0911556426096127,2.6679222540304353
2012-03-09,2.173792679175638,2.6945555213780374
2012-03-10,2.601489757914339,2.618808193668529
2012-03-11,2.227838407045759,2.6547960941987365
2012-03-12,2.1512742099898063,2.8554536187563713
2012-03-13,2.565265312549205,2.408124704770902
2012-03-14,2.4102973168963016,2.48788977519942
2012-03-15,2.205919796308084,2.475493316359007
2012-03-16,1.9942321557317952,2.519971160778659
2012-03-17,2.127776326103998,2.4831460674157304
2012-03-18,1.9350885908262958,2.508527901970525
2012-03-19,2.0736620565243538,2.36244738424534
2012-03-20,2.023412350014633,2.349575651155985
2012-03-21,1.9722857142857142,2.5331428571428574
2012-03-22,2.070495290185354,2.5948040109389243
2012-03-23,1.9649122807017543,2.4307992202729043
2012-03-24,1.8894117647058823,2.5325490196078433
2012-03-25,2.077108821635544,2.4404378622021894
2012-03-26,2.224376731301939,2.447775786214763
2012-03-27,2.0685781850428615,2.7147502216967188
2012-03-28,2.076253626191463,2.53916286779942
2012-03-29,2.073481687528975,2.3980064904960594
2012-03-30,2.0430528375733856,2.548301014054439
2012-03-31,1.988856589147287,2.5104974160206717
2012-04-01,2.1341003055905086,2.6318533165558153
2012-04-02,2.190822002472188,2.3348269468479605
2012-04-03,2.3069473684210524,2.3229473684210524
2012-04-04,2.0431191376172477,2.385692286154277
2012-04-05,2.3227091633466137,2.312891291974957
2012-04-06,2.41692789968652,2.362740707568294
2012-04-07,2.0229521171349427,2.536406806489909
2012-04-08,2.044379276637341,2.544868035190616
2012-04-09,2.0197974913102614,2.4239081154601783
2012-04-10,1.9436857191030181,2.404653515427415
2012-04-11,2.2957334891876098,2.359828560296123
2012-04-12,2.208050314465409,2.388930817610063
2012-04-13,2.0380568221676603,2.496667835847071
2012-04-14,1.9138893318450008,2.3926008611066814
2012-04-15,1.9483109483109484,2.3475783475783474
2012-04-16,2.2019354086510434,2.453305351521511
2012-04-17,2.338757206918642,2.4015374759769377
2012-04-18,2.324642227014311,2.3797294648108216
2012-04-19,2.1724685829842554,2.395493283258703
2012-04-20,2.414482368470677,2.3218932679615314
2012-04-21,2.194120321260797,2.3853614183967267
2012-04-22,2.139282341831917,2.4457034938621343
2012-04-23,2.168918918918919,2.446649774774775
2012-04-24,2.048172323759791,2.460052219321149
2012-04-25,2.245315161839864,2.430579216354344
2012-04-26,1.896128329537578,2.3280522824041983
2012-04-27,2.162890896455872,2.4585128561501044
2012-04-28,2.02463982765585,2.479062878685876
2012-04-29,1.98602665286583,2.437572777849657
2012-04-30,2.0278225215990626,2.3914189486015522
2012-05-01,2.182502351834431,2.44085136406397
2012-05-02,2.198552644990317,2.331872388135766
2012-05-03,1.994665302543116,2.3004238526746565
2012-05-04,2.0259203606311043,2.3184823441021787
2012-05-05,2.0249977108323414,2.300430363519824
2012-05-06,2.423543919559856,2.3691899070385127
2012-05-07,2.1164198701582904,2.2116128091035088
2012-05-08,2.0181142277796553,2.2673876309564043
2012-05-09,2.186588344003696,2.2527225925681473
2012-05-10,2.1350364963503647,2.2233067390935326
2012-05-11,2.088920397002228,2.1895888191209236
2012-05-12,2.039288442649787,2.1583542507912257
2012-05-13,2.0225283300536065,2.2434009635611045
2012-05-14,2.044593837535014,2.154360410830999
2012-05-15,2.088445367509245,2.1767387670330782
2012-05-16,2.1992461658435145,2.2084741356901483
2012-05-17,2.1274112298808205,2.2922963509030594
2012-05-18,2.057513990441567,2.166823250684204
2012-05-19,2.0455778262882847,2.125587087385063
2012-05-20,1.9991272824919442,2.1464487110633725
2012-05-21,2.063458430597953,2.1541030705692226
2012-05-22,2.0586602419734983,2.209762740271304
2012-05-23,2.064867508447448,2.218121998932954
2012-05-24,2.0700471235028473,2.220842332613391
2012-05-25,2.0214490154832925,2.155729507914066
2012-05-26,2.0507962657880285,2.191149551528464
2012-05-27,2.0729456440146596,2.166644588687243
2012-05-28,2.062619701890249,2.1592555583312514
2012-05-29,2.089721408142368,2.1652484022456835
2012-05-30,2.1087158370675385,2.2202171894554117
2012-05-31,2.0713833400495076,2.263945656554027
2012-06-01,2.1107909416675903,2.229487605748273
2012-06-02,2.089863474845708,2.401720590985599
2012-06-03,2.039918313875082,2.15000192655955
2012-06-04,2.09620378943565,2.1178157674849256
2012-06-05,2.0051309068419725,2.1277229310305334
2012-06-06,2.102994109947644,2.247136780104712
2012-06-07,2.0790892389241935,2.1332409722013073
2012-06-08,2.183244758756329,2.2494036908398543
2012-06-09,2.0880063542494045,2.1707704527402703
2012-06-10,1.9854129319024583,2.1417696029075906
2012-06-11,2.0453039750584567,2.182449987009613
2012-06-12,2.431108312342569,2.533249370277078
2012-06-13,2.015694860566951,2.1996773450103713
2012-06-14,2.2146038209150563,2.218730118335666
2012-06-15,2.140405616224649,2.2101542289539684
2012-06-16,2.2080204505512064,2.200415401821377
2012-06-17,2.0359944883439725,2.249824245662383
2012-06-18,2.2024229305589498,2.260761791711762
2012-06-19,2.231855688730952,2.289194723845088
2012-06-20,2.280339162692104,2.409493527140586
2012-06-21,2.2413206128023435,2.387276829895887
2012-06-22,2.251814131126671,2.3598981540420114
2012-06-23,2.2323870756824498,2.474908734266877
2012-06-24,2.15436074085168,2.285158005092107
2012-06-25,2.113502594643541,2.270609131752168
2012-06-26,2.0793716583081197,2.320429394454346
2012-06-27,2.0989924639580604,2.3546854521625162
2012-06-28,2.0935449815247718,2.2697760349898197
2012-06-29,1.9392287502523724,2.29941449626489
2012-06-30,1.9981479627590348,2.252077285013515
2012-07-01,1.9836065573770492,2.245590371446358
2012-07-02,1.9715651842762238,2.223712605255363
2012-07-03,2.002654500207383,2.342928245541269
2012-07-04,2.0669573476083576,2.3416940079433606
2012-07-05,2.1467787738738235,2.36271507322234
2012-07-06,2.057959593064909,2.297893681043129
2012-07-07,1.9958037570100788,2.170594925291188
2012-07-08,1.998547891650377,2.245964814297682
2012-07-09,2.06189296333003,2.265510406342914
2012-07-10,2.056630543061551,2.2051800645998734
2012-07-11,2.10394471638353,2.2392384105960264
2012-07-12,2.067037279267495,2.1273163287551777
2012-07-13,2.2137298636926888,2.325997521685254
2012-07-14,2.064202138390155,2.244200121040952
2012-07-15,2.0791498311839267,2.24243095145846
2012-07-16,2.2172482626053527,2.2686677509980777
2012-07-17,2.137452442550601,2.199330391112464
2012-07-18,2.206067446473767,2.2031602708803613
2012-07-19,2.2739180390654923,2.280122558406741
2012-07-20,2.128173071696472,2.3035005707452303
2012-07-21,2.043766079842743,2.2294394819761223
2012-07-22,1.9002155172413793,2.1517549261083744
2012-07-23,2.0073281643602576,2.1760395197435143
2012-07-24,2.0654235256794387,2.2329303112552434
2012-07-25,1.962194559704933,2.284714363552538
2012-07-26,2.072061429415239,2.232907560543414
2012-07-27,1.9223193537678434,2.2285050348567004
2012-07-28,1.8691577973160574,2.2312586765386397
2012-07-29,1.9955136832660385,2.1723706979427035
2012-07-30,2.208067940552017,2.1635426144980285
2012-07-31,2.066678098831061,2.142244705478865
2012-08-01,2.0681351758106445,2.1956491996169105
2012-08-02,2.07201531500174,2.1898016011138184
2012-08-03,1.9771121546727588,2.171341540804671
2012-08-04,2.059756442934013,2.1995893514585103
2012-08-05,1.934030089202503,2.1419917454400212
2012-08-06,1.9186813828544733,2.1544031768278438
2012-08-07,1.7901835558929928,2.1511321513107946
2012-08-08,1.987948604342047,2.1651454733421946
2012-08-09,2.0320531095996417,2.188164379098277
2012-08-10,1.897695035460993,2.2539893617021276
2012-08-11,1.8258688769520828,2.1369214898082602
2012-08-12,1.8444976076555024,2.271078494762705
2012-08-13,1.912010061859904,2.295926486819477
2012-08-14,2.0317840497151733,2.2728508544795445
2012-08-15,2.158867843817581,2.30492644787186
2012-08-16,2.051113809368141,2.090505767524401
2012-08-17,1.9914261875305694,2.096728716517536
2012-08-18,1.950587845669813,2.0945189600927305
2012-08-19,2.39737473987514,2.1388506483111893
2012-08-20,2.1913399857448326,2.2133642195295793
2012-08-21,1.8995517867958813,2.1882495457298607
2012-08-22,1.9118107886294113,2.1763784227411773
2012-08-23,1.8618862441775992,2.243835733515662
2012-08-24,1.8866533452766485,2.1818714256184113
2012-08-25,1.8826896506349102,2.1219817093229816
2012-08-26,1.9421613394216133,2.199235062248761
2012-08-27,1.961032605371016,2.155074325564324
2012-08-28,2.0055375113146265,2.3815558276982056
2012-08-29,1.8661115133960897,2.179036929761043
2012-08-30,1.9996448863636365,2.134903724747475
2012-08-31,1.932067874604544,2.164020707506471
2012-09-01,1.9274586433963274,2.1779270838910008
2012-09-02,1.9594022083597424,2.253294192214031
2012-09-03,2.0003684145892175,2.1582135985918374
2012-09-04,2.117695001207438,2.205354986718184
2012-09-05,2.0771236684789294,2.174321631528451
2012-09-06,1.9880770628862232,2.163528413910093
2012-09-07,1.960770302618886,2.1879667012040445
2012-09-08,2.0223384793144397,2.2323394421799274
2012-09-09,1.900350171360453,2.209395023096409
2012-09-10,1.9772405531961232,2.2673781262477766
2012-09-11,1.9667450020925217,2.306602710620352
2012-09-12,1.99562215261959,2.3855708997722096
2012-09-13,2.115452196382429,2.351386735572782
2012-09-14,2.087998194247388,2.3938152973042692
2012-09-15,2.023659446022727,2.2970525568181817
2012-09-16,2.158373442808607,2.403808040770102
2012-09-17,2.1141402942955048,2.3919572666801048
2012-09-18,2.0066734763363976,2.312870275791624
2012-09-19,2.072870249017038,2.3607252075141982
2012-09-20,1.9313947027227265,2.31020559362845
2012-09-21,2.070685136652939,2.317596405840509
2012-09-22,2.4782185107863604,2.486893992113199
2012-09-23,2.09668284789644,2.4739482200647247
2012-09-24,2.1048646796848236,2.338129496402878
2012-09-25,1.8778007821486082,2.403772716816195
2012-09-26,2.1309699655342196,2.354587231248974
2012-09-27,2.0797876523790797,2.458749508454581
2012-09-28,2.096970343503307,2.51169902567385
2012-09-29,2.2445158948296426,2.5630866566405643
2012-09-30,2.3151248306560865,2.724404877104703
2012-10-01,2.2922311643143125,3.060783758644397
2012-10-02,2.184784364399935,2.2763043127120013
2012-10-03,2.4831377151799687,2.420657276995305
2012-10-04,2.306427394250137,2.3609961545504485
2012-10-05,2.090866290018832,2.397143753923415
2012-10-06,2.236093391171217,2.431232457259505
2012-10-07,2.254629122384135,2.5279573426828823
2012-10-08,2.1542722237355854,2.503677472078453
2012-10-09,2.238015695420593,2.5163415172239905
2012-10-10,2.134663246161504,2.4958839070337326
2012-10-11,2.1124539779093965,2.528373619337282
2012-10-12,2.1465499124343257,2.69723292469352
2012-10-13,2.171116504854369,2.523240291262136
2012-10-14,2.19435325016415,2.676077916393084
2012-10-15,2.228026355454115,2.5980793247491496
2012-10-16,2.206918858973569,2.569496642227836
2012-10-17,2.330006835269993,2.668045112781955
2012-10-18,2.394801046888169,2.788714900412545
2012-10-19,2.4825227251429105,2.565082935057633
2012-10-20,2.2883975602994178,2.5903798170224563
2012-10-21,2.127526494045668,2.475663716814159
2012-10-22,2.056403574087863,2.3901712583767685
2012-10-23,2.383525535420099,2.515980230642504
2012-10-24,2.227120840152755,2.656403436988543
2012-10-25,2.3376916808652495,2.487517593895844
2012-10-26,2.246564990381973,2.6906430338004945
2012-10-27,2.335989701465089,2.7631336970514315
2012-10-28,2.2494786437012437,2.693288020390824
2012-10-29,2.678760910491186,2.5832620229334244
2012-10-30,2.117821099987841,2.432780772504357
2012-10-31,2.3035752062619,2.4606304209858263
2012-11-01,2.190521948023586,2.5201135619130817
2012-11-02,2.1137978613314936,2.4705760607105898
2012-11-03,2.0564876402263477,2.5382209867963863
2012-11-04,2.255348913759052,2.4330974325213957
2012-11-05,2.299179126355907,2.5137789504544124
2012-11-06,2.12251359350265,2.432755179296579
2012-11-07,2.125200976597392,2.3563091764425654
2012-11-08,2.200590476844382,2.503484499982835
2012-11-09,2.186710897658068,2.683764915581522
2012-11-10,2.296817656226434,2.440500728972902
2012-11-11,2.0435227854582694,2.5362379555927945
2012-11-12,2.235611258927321,2.4626102786724546
2012-11-13,2.1600142976289765,2.3750347511815404
2012-11-14,2.1187912140044594,2.4001612979742872
2012-11-15,2.057289467701601,2.3634828358936053
2012-11-16,2.216442173711101,2.3221265497159598
2012-11-17,2.194408499625417,3.7540693318804057
2012-11-18,2.144289593840461,2.4146647169417172
2012-11-19,2.1231614539306847,2.321132713440406
2012-11-20,2.1136523956807207,2.3860220304954147
2012-11-21,2.2606654587382637,2.387443035194641
2012-11-22,2.1761130869310765,2.5274839058209158
2012-11-23,2.340697894936469,2.5477906315190593
2012-11-24,2.18401969561325,2.4656669650850493
2012-11-25,2.2417386657165763,2.387310353018022
2012-11-26,2.2778021978021976,2.4132810047095763
2012-11-27,2.251469995972614,2.4634716069271043
2012-11-28,2.1574525495967865,2.4255664918897373
2012-11-29,2.2079047484852756,2.241158235874313
2012-11-30,2.0566534914361,2.4413702239789195
2012-12-01,2.2427496083451146,2.414122502006037
2012-12-02,2.2079491410268854,2.570076676696108
2012-12-03,2.2949168153819586,2.501352829428358
2012-12-04,2.182390402843602,2.3680390995260665
2012-12-05,2.3021251591421015,2.3273920282048772
2012-12-06,2.246019238084887,2.4054399217433837
2012-12-07,2.078076525336091,2.235965430639681
2012-12-08,1.9921097997613049,2.3262166821376473
2012-12-09,2.197720464171344,2.2819806480493097
2012-12-10,2.1661756040070714,2.544521291443104
2012-12-11,2.1872061941192737,2.647525117522352
2012-12-12,2.1110519852640195,2.3873106835857554
2012-12-13,2.298533996341432,2.223790997861541
2012-12-14,2.142471063550994,2.3356901070102642
2012-12-15,2.0552186402808807,2.3750854954174456
2012-12-16,2.1141943633062286,2.383595168548196
2012-12-17,1.988132360509824,2.3912385334988344
2012-12-18,2.149133180685907,2.5677477794831796
2012-12-19,2.008424287379464,2.2206474515206103
2012-12-20,2.1394212093745955,2.2797811731192543
2012-12-21,2.0224209171577594,2.18204294520084
2012-12-22,1.9725725452768879,2.258118026677574
2012-12-23,2.0995700245700246,2.3718366093366092
2012-12-24,2.3086829624224734,2.3463699379788396
2012-12-25,2.0074414828845892,2.4366120957921797
2012-12-26,2.360732272175863,2.3555490203286404
2012-12-27,2.1968392445246305,2.354100532121406
2012-12-28,2.131819535778934,2.404509314208464
2012-12-29,2.254434623590369,2.447698872295032
2012-12-30,1.957825978105014,2.3381204907025968
2012-12-31,2.1874251497005988,2.538046982957163
2013-01-01,2.098311692394756,2.444053195837394
2013-01-02,1.948530836293187,2.3997416855020988
2013-01-03,1.9669379450661242,2.2796710749406577
2013-01-04,2.0983385610664578,2.3131738874730443
2013-01-05,1.9638382595746058,2.3456570300106834
2013-01-06,2.0740984972061223,2.462464859611981
2013-01-07,2.1087471215905036,2.361787695002108
2013-01-08,2.455645052665607,2.3536003879205842
2013-01-09,2.142732407432672,2.2990804660427298
2013-01-10,2.117193757170379,2.2873563218390807
2013-01-11,1.960299947274893,2.237341092386104
2013-01-12,2.041943881978594,2.2870430119489997
2013-01-13,2.084195759164712,2.2146635389356515
2013-01-14,2.143603720744149,2.2378225645129026
2013-01-15,2.0162419026904344,2.3766135514681546
2013-01-16,2.1167682488867,2.2551663280592664
2013-01-17,2.207388605677964,2.266151910074014
2013-01-18,2.1841906202723145,2.2749621785173977
2013-01-19,2.0461812827903696,2.2560811231155258
2013-01-20,2.0777635535443153,2.2989073803923903
2013-01-21,2.160109789569991,2.271778640488613
2013-01-22,2.2931273819439184,2.3109966936725472
2013-01-23,2.2306855559296572,2.363834140529901
2013-01-24,2.5095437432535608,2.3148777084485164
2013-01-25,2.221505060877219,2.294939122781282
2013-01-26,2.1677614407516965,2.298960327127197
2013-01-27,2.0573440417538413,2.2825133292839306
2013-01-28,2.251788297701334,2.445487059958206
2013-01-29,2.2954656917383742,2.3851486914262785
2013-01-30,2.227225308716854,2.3570683422693417
2013-01-31,2.1783446610624217,2.3222142729386515
2013-02-01,2.0671624311980326,2.301518522855916
2013-02-02,2.1441772853185594,2.246736842105263
2013-02-03,2.1459766858253055,2.2623856553064035
2013-02-04,2.184346531184303,2.2865495795374913
2013-02-05,2.152300573045292,2.309804109621886
2013-02-06,2.0505832273757534,2.2942395931228923
2013-02-07,2.1148556777125984,2.245678101083874
2013-02-08,2.09540012138824,2.2390612642769123
2013-02-09,2.065704330512693,2.267232237539767
2013-02-10,2.063469270534176,2.2613850824649218
2013-02-11,2.1706742775597574,2.2781067903436796
2013-02-12,2.1631347461015595,2.2565573770491802
2013-02-13,2.1789958407605465,2.277722073677956
2013-02-14,2.213320242933467,2.254258185305265
2013-02-15,2.184047222642652,2.2775465415468443
2013-02-16,2.1366397484456514,2.4102289239858026
2013-02-17,2.2878761349708596,2.4073888791615596
2013-02-18,2.160503688389795,2.397735281680214
2013-02-19,2.2053536461189003,2.3266233257617293
2013-02-20,2.3115704665215357,2.335639152814795
2013-02-21,2.104297365119197,2.273192440401506
2013-02-22,2.11507662835249,2.30544061302682
2013-02-23,2.158801264020558,2.3009688509219712
2013-02-24,2.0786007972784004,2.2686744724813726
2013-02-25,2.1238146050978437,2.2961120768290795
2013-02-26,2.151358277806253,2.295130702203998
2013-02-27,2.1625256654171454,2.3714091962250645
2013-02-28,2.139169729045417,2.3572169570798094
2013-03-01,2.136836499201136,2.3419137227054856
2013-03-02,2.1879736782391648,2.3123439981847063
2013-03-03,2.1450669412976313,2.3557981462409887
2013-03-04,2.159197540850995,2.2897409624476444
2013-03-05,2.231964370010057,2.308396445210681
2013-03-06,2.3214771139230814,2.300495817141107
2013-03-07,2.3116714033945667,2.29203118301764
2013-03-08,2.222846947032096,2.305836220668479
2013-03-09,2.232000496966434,2.316339842213157
2013-03-10,2.1346061517779984,2.3813974330249974
2013-03-11,2.1861253986689526,2.39103663145475
2013-03-12,2.447265573770492,2.5475147540983607
2013-03-13,2.1725759135857636,2.408136304470305
2013-03-14,2.2212508406186955,2.5087696977407803
2013-03-15,2.1755856475614612,2.618740721966762
2013-03-16,2.348896756654233,2.9794524878295503
2013-03-17,2.238339656326713,2.6193557985568696
2013-03-18,2.1896481812760884,2.467453786523554
2013-03-19,2.2960955241374257,2.4566210045662102
2013-03-20,2.220077838827839,2.435691391941392
2013-03-21,2.3742274052478134,2.5030320699708453
2013-03-22,2.3404536489151875,2.518777120315582
2013-03-23,2.443564519787993,2.6098496566231515
2013-03-24,2.282478733770509,2.6341681809802218
2013-03-25,2.299566035762836,2.577094008156436
2013-03-26,2.308779815848619,2.6821334493342035
2013-03-27,2.1948178074741667,2.5080024862093078
2013-03-28,2.499800903723966,2.6176658991360955
2013-03-29,2.3446526976282978,2.577482647073167
2013-03-30,2.670050669888382,2.477955893755522
2013-03-31,2.7034435779385513,2.7056985812270975
2013-04-01,2.4403132897702693,2.8024179777327474
2013-04-02,2.350070776973891,2.7888093740169864
2013-04-03,2.3030713258312887,2.76935442930874
2013-04-04,2.367348853207423,2.7522865496161724
2013-04-05,2.309399603457237,2.716741419469095
2013-04-06,2.247726787620064,2.8819423692636073
2013-04-07,2.387838653686514,2.8151271602143235
2013-04-08,2.2240637509820793,2.917000261887837
2013-04-09,2.221514531862827,2.5337065468807616
2013-04-10,2.4285235136280185,2.6894682954384974
2013-04-11,2.429029893296408,2.7387961228313107
2013-04-12,2.2786500137034573,2.693825613719118
2013-04-13,2.093861649946509,2.653822086756424
2013-04-14,2.174947406114319,2.737970547424019
2013-04-15,2.241498959056211,3.3130514523644297
2013-04-16,2.2147807625497866,2.717860088080992
2013-04-17,2.2705425584868095,3.1683822797411647
2013-04-18,2.1485797523670795,2.6480831622856384
2013-04-19,2.263345700788679,2.97234555886706
2013-04-20,2.3506874916566547,2.9217950429404174
2013-04-21,2.2795706811402865,2.8532101119749647
2013-04-22,2.109604151520469,3.159066409285768
2013-04-23,2.221927839414178,2.7622490846534564
2013-04-24,2.480442344293496,2.939029992780731
2013-04-25,2.2344571656792915,2.806696398855089
2013-04-26,2.234373002684392,2.947782180749073
2013-04-27,2.2511183936745733,2.979660840615897
2013-04-28,2.2032226972789957,3.9950077848898995
2013-04-29,2.2498216608619024,3.2314422391003315
2013-04-30,2.7000914208728286,3.1907328104700956
2013-05-01,2.1448213341391553,2.769018659817179
2013-05-02,2.1993449334698054,2.8735721596724666
2013-05-03,2.2572330462413244,2.8423154109875406
2013-05-04,2.215566990978979,3.4111543990499804
2013-05-05,2.2904508404939143,2.880674162267235
2013-05-06,2.3915374390784225,3.2206025697828977
2013-05-07,2.2766947275144,3.4165263624280016
2013-05-08,2.2644790070102263,3.615266715244102
2013-05-09,2.147030441266778,2.7344679357838406
2013-05-10,2.207538045367306,3.038249384171314
2013-05-11,2.216429466853477,2.6565297544428876
2013-05-12,2.1583634404512897,2.771486974710021
2013-05-13,2.215411018338186,2.887367670028346
2013-05-14,2.1516253291930347,2.675032427970599
2013-05-15,2.2268372544263886,2.904256609265098
2013-05-16,2.1770073298780592,3.195759741022157
2013-05-17,2.2666381538575973,2.602729791546572
2013-05-18,2.2821304895325043,2.581300173146545
2013-05-19,2.1609813730172696,2.7509615142907418
2013-05-20,2.1551951825048863,3.219639744334689
2013-05-21,2.2862225864188215,2.92243331248787
2013-05-22,2.204927347017722,2.795362781364087
2013-05-23,2.2170114767514892,2.6044803106145675
2013-05-24,2.28362524785195,2.689833939193655
2013-05-25,2.2978271366489618,2.5855142443264123
2013-05-26,2.5906807368225193,3.0687647856250497
2013-05-27,2.308231701191457,2.804263526953447
2013-05-28,2.209721571876238,2.5340381082736014
2013-05-29,2.3446904442884793,2.5834024543269742
2013-05-30,2.258710278439085,2.6186316116344064
2013-05-31,2.206618883284665,2.510198212547562
2013-06-01,2.324968197062565,2.5559538953779732
2013-06-02,2.2785871125749515,2.6292331728739127
2013-06-03,2.3327890267798823,2.5730119203135207
2013-06-04,2.304031380373662,2.5227870487937603
2013-06-05,2.2285180572851804,2.71086367299099
2013-06-06,2.2446495754610307,2.46117472913797
2013-06-07,2.2669080314488315,2.423937959253626
2013-06-08,2.208320404802253,2.4485524023199754
2013-06-09,2.3245153306750996,2.494376460882717
2013-06-10,2.195084998202455,2.437239997945663
2013-06-11,2.1133439498495994,2.4207679280099086
2013-06-12,2.2307234023051716,2.546916890080429
2013-06-13,2.204845407178185,2.510381126186887
2013-06-14,2.267703558737189,2.3528351444610394
2013-06-15,2.2743908743150567,2.3887031740014475
2013-06-16,2.2077868852459015,2.323002049180328
2013-06-17,2.1276886309320586,2.354021362727406
2013-06-18,2.1559198809436677,2.3062285003293566
2013-06-19,2.2087505638249887,2.4347541723049164
2013-06-20,2.250190574851938,2.290905181681359
2013-06-21,2.2669532251174713,2.352947458351132
2013-06-22,2.199807251510731,2.385861637841217
2013-06-23,2.223404255319149,2.2781663011912525
2013-06-24,2.201861596786058,2.395546879420585
2013-06-25,2.1703783783783783,2.3036396396396395
2013-06-26,2.1887259736559495,2.436583601814715
2013-06-27,2.157161434144529,2.349781720230355
2013-06-28,2.2018170019467878,2.3645059725526956
2013-06-29,2.3182133905112794,2.527375955062966
2013-06-30,2.1636504653567736,2.40567292066775
2013-07-01,2.1987320001348936,2.445283782416619
2013-07-02,2.18928035982009,2.3622131242071274
2013-07-03,2.102568904703936,2.491681493273403
2013-07-04,2.192508217159696,2.3989289357361443
2013-07-05,2.1553041553041554,2.4193374193374195
2013-07-06,2.3061322877161405,2.389985215658546
2013-07-07,2.22098230947227,2.516906770172427
2013-07-08,2.1817694800846437,2.3682265020223396
2013-07-09,2.246816222570533,2.3993436520376177
2013-07-10,2.1473012188044107,2.6780325014509576
2013-07-11,2.185431483020843,2.660724731381423
2013-07-12,2.323394751535455,2.744249022892239
2013-07-13,2.2874881947602224,2.494910629962573
2013-07-14,2.2640434602180557,2.6125551741049535
2013-07-15,2.2617869999122013,2.474757821417074
2013-07-16,2.1868575323790047,2.4767552828902524
2013-07-17,2.1886878343006715,2.404546489131672
2013-07-18,2.180379417879418,2.366683991683992
2013-07-19,2.1430945607165994,2.4357623728909044
2013-07-20,2.176706061761342,2.527100012708095
2013-07-21,2.213154689403167,2.4698919001218025
2013-07-22,2.1481359936991336,2.346121029141507
2013-07-23,2.1822414900449583,2.489884393063584
2013-07-24,2.2400301819299666,2.504960456082497
2013-07-25,2.3243279071000584,2.3745426586775547
2013-07-26,2.250912116750944,2.4261345452217884
2013-07-27,2.207153862421075,2.3889006374429775
2013-07-28,2.2443836791592946,2.373357996890247
2013-07-29,2.2811258363025813,2.387044679705724
2013-07-30,2.2551792516829305,2.370062098836299
2013-07-31,2.376444219121061,2.3095498572457775
2013-08-01,2.1649715037264357,3.0375274002630426
2013-08-02,2.1369741610209547,2.288994800693241
2013-08-03,2.3048968190628205,2.2873959639721813
2013-08-04,2.358657434954292,2.325390815167415
2013-08-05,2.206532520901233,2.3616031363657832
2013-08-06,2.1421147895136334,2.2566902162277884
2013-08-07,2.0879255640122243,2.3285188717808967
2013-08-08,2.1829847638875743,2.2644459165326016
2013-08-09,2.1681735189951383,2.3061659957324183
2013-08-10,2.1530107631145157,2.36352176864152
2013-08-11,2.2320228912664843,2.3640831052500624
2013-08-12,2.975508965259619,2.8769611505416512
2013-08-13,2.3533050589310403,2.155493591395834
2013-08-14,2.3238805297774574,2.2238489954049916
2013-08-15,2.274442447003542,2.377801114216044
2013-08-16,2.1225709366092227,2.1788861396883275
2013-08-17,2.119590841071685,2.2338519566242336
2013-08-18,2.1630801088148117,2.2673474359494903
2013-08-19,2.13180879541109,2.2235258126195028
2013-08-20,2.248451357888734,2.2912037128080076
2013-08-21,2.1911961273075393,2.2422419710270582
2013-08-22,2.0833834992668057,2.256371073550976
2013-08-23,2.32812690913534,2.279191952103613
2013-08-24,2.2344921012956935,2.3094369305394715
2013-08-25,2.324110450106634,2.3388708048041305
2013-08-26,2.1927722791915425,2.284943570621021
2013-08-27,2.352492534758545,2.3025657606938394
2013-08-28,2.160875756496974,2.3151477394090425
2013-08-29,2.0716742461879467,2.2636335842855506
2013-08-30,2.2441988342681185,2.3169287730488652
2013-08-31,2.1970682546953735,2.930706978164605
2013-09-01,2.1849432342017225,2.40818691884203
2013-09-02,2.1400434865212894,2.3357328323235733
2013-09-03,2.368378508096092,2.306034809407129
2013-09-04,2.2329593295345513,2.2977540190722356
2013-09-05,2.0611294506012734,2.2557376404935945
2013-09-06,2.1710878307243577,2.2880861566075836
2013-09-07,2.1290650856156805,2.370094243617539
2013-09-08,2.1699052258166995,2.326309101498385
2013-09-09,2.0862216334031367,2.227402880464977
2013-09-10,2.2002353097875553,2.328523542078274
2013-09-11,2.115225140030552,2.3526587619116897
2013-09-12,2.2846290952300117,2.4399719911729756
2013-09-13,2.2532449675503243,2.517269827301727
2013-09-14,2.205738749789547,2.3916829016042525
2013-09-15,2.353833261798189,2.347517730496454
2013-09-16,2.468179862306368,2.3895008605851977
2013-09-17,2.1447603205806742,2.257386965068804
2013-09-18,2.2532567291706127,2.3409306143064588
2013-09-19,2.060791791519114,2.3297920639244527
2013-09-20,2.1652311144068603,2.4096742912554903
2013-09-21,2.189327028294513,2.4045841800844148
2013-09-22,2.187648400216282,2.438183228718527
2013-09-23,2.1668730448383733,2.3043372002085505
2013-09-24,2.1689033742331287,2.3505240286298568
2013-09-25,2.1316233617402536,2.4400016669097577
2013-09-26,2.265022917081831,2.355694849544376
2013-09-27,2.3091103678929765,2.4833979933110366
2013-09-28,2.2899188876013903,2.3600360499549375
2013-09-29,2.307686574580145,2.4772682102752657
2013-09-30,2.2278696763761117,2.450800865327885
2013-10-01,2.226968268645272,2.492749374168377
2013-10-02,2.4974655772431533,2.3147601755182325
2013-10-03,2.3348428486710873,2.4133017053929233
2013-10-04,2.134303762702554,2.3933214318410694
2013-10-05,2.265697155249394,2.503329506314581
2013-10-06,2.372475522667787,2.405855171745242
2013-10-07,2.5405096810242207,2.573257537108568
2013-10-08,2.1595134164986374,2.6027785779176176
2013-10-09,2.2844064339683863,2.359569832661197
2013-10-10,2.198702583837273,2.359494227597581
2013-10-11,2.1997147245995174,2.3935703313583496
2013-10-12,2.221809913987259,2.4108019990991183
2013-10-13,2.5277341363358645,2.7142140176311425
2013-10-14,2.398074194202311,2.4739509426312587
2013-10-15,2.3012910750915014,2.3855327193017737
2013-10-16,2.3522893151586177,2.5297600690803677
2013-10-17,2.3572360164382213,2.4799074734847553
2013-10-18,2.24516910301877,2.3170659977510595
2013-10-19,2.6117962088647735,2.5114509195969275
2013-10-20,2.342965481171548,2.5224241631799162
2013-10-21,2.405415584673023,2.472634646262414
2013-10-22,2.481494019408711,2.571315730083503
2013-10-23,2.6975525842520915,2.6366995073891624
2013-10-24,2.6764169190905442,2.5177365789569723
2013-10-25,2.5527904714713063,2.5437611260988455
2013-10-26,2.4343520750706378,2.475594266013428
2013-10-27,2.2587548638132295,2.528858625162127
2013-10-28,2.2771994591230067,2.441093773475564
2013-10-29,2.310027700831025,2.4082216066481994
2013-10-30,2.4720051112767543,2.654328612501331
2013-10-31,2.4258652739665396,2.5922457289545897
2013-11-01,2.330396834001952,2.568741190502006
2013-11-02,2.7454963839579225,2.6551610782380015
2013-11-03,2.7051937798221823,2.8281555731008203
2013-11-04,2.5308592174263818,2.6368999596611538
2013-11-05,2.6019629225736094,2.6540651884163333
2013-11-06,2.784096092443363,2.5969667021438347
2013-11-07,2.563196145848346,2.5067838833872065
2013-11-08,2.5491411368868424,2.501837258721445
2013-11-09,2.671769674327946,2.6863883700154307
2013-11-10,2.4865991548330606,2.5473978756614764
2013-11-11,2.3776294243607508,2.5778015703069235
2013-11-12,2.4087594536629418,2.6758550626481545
2013-11-13,2.3647268882070485,2.485273978539359
2013-11-14,2.3688529715196798,2.5563979116516085
2013-11-15,2.3010067177954974,2.6389517955354256
2013-11-16,2.2924997309803077,2.7763262670827507
2013-11-17,2.504459821607136,2.6676932922683094
2013-11-18,2.446038090759464,2.4939350769698896
2013-11-19,2.737588493089111,2.48266097314305
2013-11-20,2.4354334594505676,2.487251192630367
2013-11-21,2.9285962342780354,2.537710066587145
2013-11-22,2.4840356181863577,2.59485700019418
2013-11-23,2.3846233596966733,2.5704404751325574
2013-11-24,2.4932312451072116,2.568900005728142
2013-11-25,2.243861657852171,2.465496247023972
2013-11-26,2.3446130910306007,2.5466591268362273
2013-11-27,2.293137696321212,2.3927086368090684
2013-11-28,2.169228006260102,2.4140775329040203
2013-11-29,2.402984890685465,2.4366419363584826
2013-11-30,2.271456994881609,2.6134019835664706
2013-12-01,2.5630160559511217,2.5062439809917745
2013-12-02,2.3720482227193638,2.614358066119811
2013-12-03,2.3312521156956407,2.5774062511753866
2013-12-04,2.391413145476058,2.5512504929893516
2013-12-05,2.3052726861280832,2.5221392471901636
2013-12-06,2.331894321323497,2.704016913319239
2013-12-07,2.293608438038408,2.6386519309156617
2013-12-08,2.3630071599045346,2.8694727706660883
2013-12-09,2.290488384517603,2.9154400250548074
2013-12-10,2.772698530779245,2.6462339594569464
2013-12-11,2.3049408268322455,2.6282262201701783
2013-12-12,2.2977216360502752,2.7052209004161587
2013-12-13,2.439859175377468,2.8336418408826947
2013-12-14,3.1283745668466434,2.7712950278024016
2013-12-15,2.9452567222412163,2.7914043802666773
2013-12-16,2.514637495017494,2.8895286180374096
2013-12-17,2.473308695980089,2.7574930236066066
2013-12-18,2.4856532442910098,2.591867342030052
2013-12-19,2.280051496415913,2.6792281895195256
2013-12-20,2.4978529846059847,2.597073948980804
2013-12-21,2.388544131434439,2.8041207196749856
2013-12-22,2.473982093630309,2.6742943572979434
2013-12-23,2.4738197787349043,3.3476902288658055
2013-12-24,2.449820475497331,2.84844250363901
2013-12-25,2.427828815545726,2.848417829193603
2013-12-26,2.805973621158901,2.929726209030217
2013-12-27,2.4446026502638873,2.918194934882485
2013-12-28,2.7752313581084356,2.8796211056737246
2013-12-29,2.992779526999834,2.7707677375062145
2013-12-30,2.6217515029304788,3.311309198499896
2013-12-31,2.65883080021974,2.9773622047244093
2014-01-01,2.345036911284307,2.936466291123286
2014-01-02,2.584616328283138,2.8476762967960907
2014-01-03,2.576482744368671,2.783446993180409
2014-01-04,2.456912451438214,2.7019581681905582
2014-01-05,2.7809644987693463,2.711317842392891
2014-01-06,2.753504149877742,3.0065433756930813
2014-01-07,2.4060225891142317,2.7132133984106566
2014-01-08,2.330603141643114,2.810463171252235
2014-01-09,2.3864579627653266,2.7755247242974033
2014-01-10,2.433650230081054,2.7772301511293827
2014-01-11,2.550416416088058,2.872141125872469
2014-01-12,2.5180121628522354,2.9227519613759805
2014-01-13,2.4452107443310416,2.9991672716402613
2014-01-14,2.4110875052205336,2.682301029579997
2014-01-15,2.2877051338306273,2.717016235190873
2014-01-16,2.5439864801427094,2.8244296310205614
2014-01-17,2.323335916800346,2.85632919377805
2014-01-18,2.31841329402305,2.67857658289178
2014-01-19,2.430257758103933,2.8003412182413427
2014-01-20,2.7511780174011258,3.112983781303496
2014-01-21,2.4178035648946734,2.687209241545136
2014-01-22,2.4202464020933276,2.821067742404419
2014-01-23,2.516012331697496,2.7870422801057004
2014-01-24,2.3626373626373627,2.7358123462939328
2014-01-25,2.496123177232477,2.808824177276532
2014-01-26,2.4588478251516586,2.795594372499247
2014-01-27,2.3755866912352674,3.1795709766018843
2014-01-28,2.3951118828424467,2.760770566458081
2014-01-29,2.3623965706310437,2.8435848868507625
2014-01-30,2.420485175202156,2.919304768101125
2014-01-31,2.4303594065239515,2.924297880697745
2014-02-01,2.5030886705847024,3.032130753721419
2014-02-02,2.7854565456545655,3.0662926292629265
2014-02-03,2.660607847680027,3.565112997325133
2014-02-04,2.686330293570363,3.023667092130961
2014-02-05,2.683785076793639,3.0401537522477193
2014-02-06,2.6653213239419062,3.0350620208190486
2014-02-07,2.644588608698685,2.8352516480066967
2014-02-08,2.487208321619342,2.9468487985579386
2014-02-09,2.4852359658523966,2.906519087918992
2014-02-10,2.3354212497271156,3.0430065996070463
2014-02-11,2.4594262054957716,2.484170849364295
2014-02-12,3.72588592519864,2.8261604756450116
2014-02-13,2.8630296485040754,2.929194579909215
2014-02-14,2.849138055499408,2.9691461407409547
2014-02-15,2.6878530256588204,3.004800185067376
2014-02-16,2.395438291292162,2.67803227988789
2014-02-17,2.682081223519686,3.365006372498364
2014-02-18,2.7706336060499592,3.026016831467818
2014-02-19,2.911272120637205,3.1845049229662097
2014-02-20,2.7763442464016705,3.0943247072861513
2014-02-21,2.71346988259316,3.0817859877488516
2014-02-22,2.7825210205073727,3.1838101582614646
2014-02-23,2.81,3.259252525252525
2014-02-24,2.80173565691942,3.514944371773774
2014-02-25,2.7420156185996114,3.0102274078674403
2014-02-26,2.818575141415686,3.0355450236966823
2014-02-27,2.6346855645906206,3.1330577386090037
2014-02-28,3.160120448225363,2.861632632912642
2014-03-01,2.895079608139771,3.206446137667657
2014-03-02,2.8380562083632763,3.13349000718628
2014-03-03,2.868310257134784,3.3769002543091267
2014-03-04,2.984140354571658,3.147948775319496
2014-03-05,3.084905510434382,3.2588171718295533
2014-03-06,2.8889443755336113,3.2737890039789295
2014-03-07,2.782014211449137,3.0667815066596944
2014-03-08,2.6209521728044294,3.075146614213383
2014-03-09,2.7873340707964602,3.421921091445428
2014-03-10,2.78382122635827,3.3333634501867246
2014-03-11,2.665382628588296,2.943959855361228
2014-03-12,2.791457896164333,3.023896192882532
2014-03-13,2.8521416215701523,3.2312697379905733
2014-03-14,3.077097005459659,2.893674516075663
2014-03-15,2.4430100023261225,2.7375164767000078
2014-03-16,2.3199431818181817,2.812215909090909
2014-03-17,2.4365819485665217,3.152567907558341
2014-03-18,2.3089326342862795,2.738213473142744
2014-03-19,2.326923944254852,2.66625073289535
2014-03-20,2.652499927200722,2.812760257418246
2014-03-21,2.877511918411683,2.907745458934283
2014-03-22,3.07539809939643,2.840230512392449
2014-03-23,2.5480033217793183,3.159337088388215
2014-03-24,2.8070290562812845,3.3925650103772433
2014-03-25,2.6201574509132777,2.90736534212901
2014-03-26,2.7710456270770005,3.0661175247665096
2014-03-27,2.82886311188544,3.0191952073112955
2014-03-28,2.7833077845907757,3.1667721940815783
2014-03-29,2.751941705209879,3.308382057771184
2014-03-30,2.685076755620613,3.772961002890065
2014-03-31,2.797406608060922,3.043813935533681
2014-04-01,2.7377228983866404,3.1874115482592695
2014-04-02,2.763905191408744,3.028932682605383
2014-04-03,2.657932135417681,2.6888274573169544
2014-04-04,2.854956415974052,3.045256436245692
2014-04-05,2.804475064016583,3.2049953257732797
2014-04-06,2.8912682218809818,4.235869496623825
2014-04-07,2.7129583936016335,2.987135199523526
2014-04-08,2.8461102986271642,3.037064993473919
2014-04-09,2.93548438017964,3.1936731440117443
2014-04-10,2.8407752453834636,3.0001829978372982
2014-04-11,2.807378371402762,3.0173086849916118
2014-04-12,2.8008854554900497,2.979286666214904
2014-04-13,2.7136969754387628,4.0906184126382605
2014-04-14,2.962748290459134,3.0391403451644416
2014-04-15,3.0787315306541685,2.9890895810825207
2014-04-16,3.213525223349231,3.1355041311211123
2014-04-17,2.8296480625666547,2.9312122289370777
2014-04-18,2.817547630323121,3.1228916979345014
2014-04-19,2.8206565575092757,3.032162445555735
2014-04-20,2.894823529411765,4.296682352941176
2014-04-21,2.733004346896601,3.0127912777025583
2014-04-22,2.7327026625821516,3.1042765954575513
2014-04-23,2.6558754241180567,2.894240884239847
2014-04-24,2.9132003469210757,3.0901300954032958
2014-04-25,2.7381585521120404,3.1120243678383215
2014-04-26,2.7286568464401677,2.973905123940762
2014-04-27,2.8679817605075337,3.742644726407613
2014-04-28,2.6916985614359246,3.1366800844661475
2014-04-29,2.94554808729566,3.123143307609327
2014-04-30,2.9527905621319612,3.101935406073517
2014-05-01,2.7657530690205094,3.1307161665986722
2014-05-02,2.7416802375706486,3.131966663473513
2014-05-03,2.569614446274788,2.87236482682403
2014-05-04,2.6841106583004506,4.037691096879919
2014-05-05,2.6959141347624023,2.9810012564906065
2014-05-06,2.6378925794200976,2.912140575079872
2014-05-07,2.680894827205195,3.0328590613153823
2014-05-08,2.7240588690937257,2.947436096049574
2014-05-09,2.717326303497815,2.9047787547991013
2014-05-10,2.638431402381043,2.994484804686014
2014-05-11,2.8838182769524763,4.184839729735878
2014-05-12,2.7099200819089333,2.826796735018913
2014-05-13,2.6667568990149637,2.9076471915181594
2014-05-14,2.807830153806593,2.9850693495765097
2014-05-15,2.785217589557981,2.965445011257089
2014-05-16,2.8616752931926883,2.8759745790473694
2014-05-17,3.087925382453949,3.0260107711520448
2014-05-18,3.023899768372289,4.109749420930722
2014-05-19,3.1659344840707044,3.0734546335051367
2014-05-20,3.0169708518176677,3.1605978503587697
2014-05-21,2.9892867935932306,2.9763977032336055
2014-05-22,2.8567813318423916,2.91895947973987
2014-05-23,2.800952927303439,2.9508557223443925
2014-05-24,2.7748498563843675,2.9860301157629037
2014-05-25,2.927836914680209,3.8046012325375456
2014-05-26,2.900724533371719,2.9592469971050654
2014-05-27,2.94681529182943,2.9960446529264666
2014-05-28,2.928711821046392,2.900929710167535
2014-05-29,2.8710992680107874,3.0612238345961216
2014-05-30,2.784631763527054,2.912919589178357
2014-05-31,2.8939891868970635,3.159461465069437
2014-06-01,3.11524576506526,3.692649477709183
2014-06-02,2.942979745360151,3.0460894594642323
2014-06-03,3.008498583569405,3.0269370309626757
2014-06-04,2.813270226826219,3.107090551884265
2014-06-05,2.956121485928241,3.102115018643727
2014-06-06,3.0237481840193703,3.1769297820823246
2014-06-07,2.690374510899944,2.978289547233091
2014-06-08,3.0214071793141266,4.020205002741807
2014-06-09,2.9558712461787446,3.133716957381766
2014-06-10,3.047667002349782,3.241780180562181
2014-06-11,2.826334128002934,3.0986779587549806
2014-06-12,3.00462619946871,3.1408641596038818
2014-06-13,2.8247826800065607,3.1274725274725275
2014-06-14,2.8893586588418416,3.303296102311689
2014-06-15,2.767873519677818,4.086646198014275
2014-06-16,2.9602029241240233,3.1356346105369295
2014-06-17,2.7249163361427864,3.080999008428359
2014-06-18,2.785537466346241,3.080172740906709
2014-06-19,2.961994309509902,3.041943811120951
2014-06-20,2.824898038454069,3.156166245872985
2014-06-21,2.9045819555975436,3.33108396877882
2014-06-22,2.925692616921196,4.27530616050892
2014-06-23,2.9123725591843788,3.204613789528253
2014-06-24,2.9541180097891857,3.099510540717617
2014-06-25,2.91678591633665,3.187160970414989
2014-06-26,2.786914008595198,3.1477546031620864
2014-06-27,2.7643124020730383,3.0590775782411312
2014-06-28,2.941493039334766,3.1264131551901335
2014-06-29,2.835965703971119,4.112906137184115
2014-06-30,3.001427399507793,2.996603773584906
2014-07-01,3.149587731399788,3.1061952581090186
2014-07-02,3.050479574366244,3.1290892689482503
2014-07-03,2.8915382672392016,3.06932727119643
2014-07-04,2.6671954382730605,3.0321764668052906
2014-07-05,2.721441365504162,3.2174059635444103
2014-07-06,2.9216216757850857,4.354736567867092
2014-07-07,2.7700359943660993,3.232572293032395
2014-07-08,2.9562410216742703,3.3768134244715613
2014-07-09,3.0149208992506247,3.096053288925895
2014-07-10,2.875258540760288,3.078774695100207
2014-07-11,3.0597794973129697,3.2238453157029676
2014-07-12,2.723146015215161,3.438955457906657
2014-07-13,3.053374962830806,4.132874559279554
2014-07-14,2.705317577548006,3.0282496307237814
2014-07-15,2.7829154689253377,3.043410757382442
2014-07-16,2.753573618147204,2.9213965344777515
2014-07-17,2.8732605918303924,3.029902282379752
2014-07-18,3.041677073446892,3.017133722963185
2014-07-19,2.7573301718188734,3.0247199759347407
2014-07-20,2.892416967229438,4.3016175071360605
2014-07-21,2.961244972371537,3.0594481825358044
2014-07-22,2.787292664435363,2.7741637234416316
2014-07-23,2.7597995930433448,3.086439897109072
2014-07-24,2.8221162096303667,3.1084703298211895
2014-07-25,2.9689273745181226,3.300149164099882
2014-07-26,2.6291004755641,2.983790347060609
2014-07-27,2.9512970526548186,4.538249254884645
2014-07-28,2.957516507140298,3.1106618211598507
2014-07-29,2.852199585572039,3.1189738323583884
2014-07-30,2.96429995216074,3.132116089937809
2014-07-31,2.9105408662366203,3.059722123768342
2014-08-01,2.686442412126745,3.0491743927969903
2014-08-02,2.7798530013842044,3.0789776382742287
2014-08-03,2.592684922643628,3.962111553026699
2014-08-04,2.839849298993268,2.745136186770428
2014-08-05,2.897825517422059,3.122289174162373
2014-08-06,2.884941499061589,3.093681366219868
2014-08-07,2.7868416537999656,2.9847143592382914
2014-08-08,2.878248357401661,2.9802714837993864
2014-08-09,2.808244557665586,3.0823876794812413
2014-08-10,3.0255651443409195,4.31170765235986
2014-08-11,2.8907794549826344,3.166677798557307
2014-08-12,2.8338819028328692,3.006118659802515
2014-08-13,3.0426756773668733,2.9988110881671988
2014-08-14,2.936815330357979,2.913844761399457
2014-08-15,2.895338861881613,2.908598347455714
2014-08-16,3.770290938461274,2.937756697771133
2014-08-17,2.6872362546633233,4.364259066723748
2014-08-18,2.799378721201139,3.069462421261541
2014-08-19,2.661122825931857,2.931714045629667
2014-08-20,2.7347868991118838,2.9314568550976614
2014-08-21,2.7772306563575824,3.0726338958180484
2014-08-22,2.8038661855703766,3.037290404741302
2014-08-23,2.6624334671771406,2.9537958726304976
2014-08-24,2.859416749370181,4.33458660966486
2014-08-25,2.786440972222222,2.9643229166666667
2014-08-26,2.9396536385742245,2.997627661467291
2014-08-27,2.884380740403052,2.8660650836003807
2014-08-28,2.7020775493651934,3.1810369030165018
2014-08-29,2.5818903970194818,2.7089235011242594
2014-08-30,2.679626154602926,3.1684672703091694
2014-08-31,2.7261522161398553,3.8827653187356526
2014-09-01,2.732325273756155,3.4235320055853604
2014-09-02,2.8018312272435213,2.9542371671307204
2014-09-03,2.777236103708813,2.7943537009750132
2014-09-04,2.6981134976399503,2.9164680739841025
2014-09-05,2.9188736814575886,3.131392206433615
2014-09-06,2.669325231041904,2.9794910748195975
2014-09-07,2.852682776784513,5.153968894784398
2014-09-08,2.8057665502498,2.9448090084728507
2014-09-09,3.221195821640162,2.960178255898555
2014-09-10,3.5176029721601236,2.907200411727809
2014-09-11,2.7082759878621054,2.9923557795944085
2014-09-12,2.6811268082226545,2.8627865662803487
2014-09-13,2.5959920880701683,2.909831971389183
2014-09-14,2.8950532226394294,4.572100313479623
2014-09-15,2.954677551020408,2.931265306122449
2014-09-16,2.7977199531054184,2.843496071905025
2014-09-17,2.74780526735834,2.854327795109918
2014-09-18,2.679536954079383,2.881621798427123
2014-09-19,2.70499544931568,2.769477787508801
2014-09-20,2.838214783821478,3.035445793788482
2014-09-21,2.6740700937369395,4.714649630823731
2014-09-22,2.939569067391903,3.1744451459375456
2014-09-23,2.9198682766190998,3.0661277982902573
2014-09-24,2.902854195323246,3.2351988766620816
2014-09-25,3.0247311240923733,3.270895889064803
2014-09-26,2.7466973285057246,2.983462178295332
2014-09-27,3.102364231349046,3.543552597712983
2014-09-28,3.0605709527343823,5.093083036150685
2014-09-29,2.8398575451876797,2.783501467761403
2014-09-30,2.835005527335824,3.113765165190378
2014-10-01,2.8566522345343803,3.4985396639025463
2014-10-02,2.812924008728827,2.9783263809509672
2014-10-03,2.6826342328364827,3.4581370864963707
2014-10-04,3.212218132437551,3.495104170389165
2014-10-05,3.0739134020618555,4.932767010309278
2014-10-06,2.8500146592765296,2.9032068912560907
2014-10-07,2.839363550895986,2.9055867354206435
2014-10-08,2.790429690566275,2.811372592115798
2014-10-09,2.662304565552568,2.769288599497955
2014-10-10,2.6596731280881794,2.9562903838844545
2014-10-11,2.7238696877936723,2.956266750200132
2014-10-12,3.12476021189349,4.962549057566744
2014-10-13,2.8259769424193064,3.1061787357866937
2014-10-14,3.033372341157844,2.8255937220348315
2014-10-15,2.9265375695084805,3.1206164249587838
2014-10-16,2.780009993533596,2.827141261536653
2014-10-17,2.904753148846189,2.9089975789893048
2014-10-18,2.6791005650595157,3.046797025184955
2014-10-19,3.0408578749692863,4.9234792376004775
2014-10-20,2.793108638833012,2.823378080654652
2014-10-21,2.891776016629856,2.965729793714723
2014-10-22,2.8458611356754293,3.0125278023420963
2014-10-23,2.901122196362127,2.781105000222364
2014-10-24,2.7425719627323435,2.8010228519336846
2014-10-25,2.6380585930316447,3.7157912605565064
2014-10-26,2.8007072981912873,3.3859877542402703
2014-10-27,2.8582254980742055,3.125259774446507
2014-10-28,2.761125654450262,2.8909891181603533
2014-10-29,2.5759797818833725,2.7758453264279668
2014-10-30,2.700431138884852,2.850033909799932
2014-10-31,2.768488157911926,2.8347463716051156
2014-11-01,2.7301959313771444,2.911768382238055
2014-11-02,2.876969730538093,4.6907696142236
2014-11-03,2.80296815571631,2.753623188405797
2014-11-04,2.7878557448983408,2.8086737555940613
2014-11-05,2.640871385789627,2.6930405745633794
2014-11-06,2.8773776828399957,2.7804012816600547
2014-11-07,3.0470909276635485,2.808673953332263
2014-11-08,2.817095752941879,2.726240965294785
2014-11-09,3.015911076095706,4.992275677804991
2014-11-10,2.849677919439767,2.9028145297089245
2014-11-11,2.958410941408121,2.888510457133734
2014-11-12,2.807978729662004,2.851684097834143
2014-11-13,2.959045121158667,2.84432736050506
2014-11-14,2.8492527883083345,3.158040766990825
2014-11-15,2.677810505645557,2.9125838651611846
2014-11-16,2.820079743050172,4.384649462841954
2014-11-17,3.0413747206107637,2.7847258846279415
2014-11-18,2.7679952487792003,2.9253662399366505
2014-11-19,2.7431593062530837,2.928095232071247
2014-11-20,2.8316080154989445,2.8351068444033194
2014-11-21,2.7887784661870905,2.910294260329605
2014-11-22,2.6956625319632166,2.978654130203453
2014-11-23,2.7501833220895784,4.6158595606136155
2014-11-24,2.975094657130837,2.891151311176553
2014-11-25,2.9247301723675028,2.8144767223325995
2014-11-26,2.7151888833850406,2.8081184659905625
2014-11-27,2.907313685953503,3.0237157317024317
2014-11-28,2.7739405218390516,2.8622210009617426
2014-11-29,2.7771201214711505,2.8508041840062983
2014-11-30,3.166495674356699,4.671972049689441
2014-12-01,2.6555052360066087,2.7653959990015333
2014-12-02,2.998164315140131,2.9881000661700354
2014-12-03,2.7121562310314236,2.810220852593734
2014-12-04,2.8106165483481553,2.8095201178385922
2014-12-05,2.6565912563825425,3.135924863031568
2014-12-06,2.6656881974974636,2.7948867095028747
2014-12-07,2.632836246200608,4.597517730496454
2014-12-08,3.2753635809457458,3.1004839452109327
2014-12-09,2.854184083492894,2.875542730778566
2014-12-10,2.7482769276242425,2.905012696322769
2014-12-11,2.794467500584522,2.80561725508534
2014-12-12,2.808027598448303,3.112039966217667
2014-12-13,2.7223031947864835,2.8445494295622455
2014-12-14,2.9892350486787205,4.365159944367177
2014-12-15,3.164880574536674,3.1339133465267666
2014-12-16,3.075072456648819,3.1446431203025984
2014-12-17,2.9848988497081432,2.9702089258992723
2014-12-18,2.8295293507690533,2.93370585863241
2014-12-19,2.745282328847279,2.9947459527989078
2014-12-20,2.8445987141115174,3.640422347855005
2014-12-21,2.7862479188308455,3.584762284234343
2014-12-22,3.050150792878685,3.0514519894931413
2014-12-23,2.993055822968411,2.7984391646450253
2014-12-24,2.697278224448844,2.7576798243842
2014-12-25,2.7245207456049942,2.968241114284873
2014-12-26,2.740398563481445,3.0366312231532993
2014-12-27,2.896227439904406,3.3725538881733113
2014-12-28,2.957913257675728,4.485088413829507
2014-12-29,2.853871057995923,2.7228373103108305
2014-12-30,2.737585929274788,2.9405462314981112
2014-12-31,2.6760174004959953,2.730414278164004
2015-01-01,2.6158293313631327,2.7758773550055413
2015-01-02,2.751967250397999,3.4249715715260405
2015-01-03,2.7718442763383324,3.601465510424629
2015-01-04,2.7750261286293303,3.249241632465778
2015-01-05,2.9607699503003393,3.015552274801934
2015-01-06,2.814849518383869,2.8143248004197745
2015-01-07,2.6839676474966505,2.6748871135811045
2015-01-08,2.685810656821186,2.7387870914809245
2015-01-09,2.7620876997567683,2.9799731763315225
2015-01-10,2.6584968081636458,3.673722100554494
2015-01-11,2.7792528742493525,3.4144530270651017
2015-01-12,2.8215439976010397,2.827863481380291
2015-01-13,2.996281873583702,2.9246804391349306
2015-01-14,2.9087426920233854,2.9677217032905494
2015-01-15,2.660227567932665,2.763163090351743
2015-01-16,2.6171188855114242,2.9326214485210818
2015-01-17,2.8409304827215274,4.103377461586417
2015-01-18,2.9117476104365796,3.7165461121157324
2015-01-19,2.918457935758974,3.0924935630817982
2015-01-20,2.646313967523742,2.8093215513903758
2015-01-21,2.768523796782112,2.8441895366287797
2015-01-22,2.951330763792278,2.786975163637193
2015-01-23,2.6295049710024854,2.8055224730737365
2015-01-24,2.852753479672113,2.937654728503053
2015-01-25,3.188241555676714,4.6181815821585275
2015-01-26,2.999449875648975,2.931933572484614
2015-01-27,2.9153544185216576,2.815162599812642
2015-01-28,2.6824808911454214,2.53149666375352
2015-01-29,2.5494464392579292,2.798698384201077
2015-01-30,2.649906370771744,2.948603530021116
2015-01-31,2.8485679175725496,3.896965686737877
2015-02-01,2.8642395982783357,3.5009265901482545
2015-02-02,2.84290609286999,2.865618148639246
2015-02-03,2.874233766233766,2.950025974025974
2015-02-04,2.74857103694058,2.957398396271674
2015-02-05,2.7859877193433187,2.740333478919919
2015-02-06,2.555210109317019,3.17596744845767
2015-02-07,2.6916722813636977,2.7426492386470827
2015-02-08,3.0406153322169556,4.857207731388187
2015-02-09,2.7921710809316047,2.7670271820397794
2015-02-10,2.760880848224216,2.8914404347043186
2015-02-11,2.7829929648004335,2.989323465984751
2015-02-12,2.716977987461699,3.458801810233202
2015-02-13,2.922693937243263,4.487956212228746
2015-02-14,3.3962288828337877,3.3756621253405994
2015-02-15,3.613915749408497,5.274855981894866
2015-02-16,3.0292838569757805,3.4642496224551205
2015-02-17,3.0776813080020076,4.042589092151775
2015-02-18,2.8658684433572588,2.8158185544004204
2015-02-19,2.808302793631721,2.8593211174526885
2015-02-20,3.092680953344201,2.8354136671386585
2015-02-21,3.2418120362096428,3.7960811738347773
2015-02-22,3.108684340060474,3.86327262499121
2015-02-23,2.8011207752028486,2.9991944428229527
2015-02-24,2.615551839464883,2.7044209866220736
2015-02-25,2.7565987933634992,2.761416959946372
2015-02-26,2.749142789153173,2.7611166996571157
2015-02-27,2.858693435453536,2.806768484738619
2015-02-28,3.5017736125105245,4.06084112020538
2015-03-01,3.083136098867614,3.7584716336682775
2015-03-02,3.124930612607412,2.965250793791771
2015-03-03,2.960594229751191,2.832296629610023
2015-03-04,2.8044029450485155,2.849956116826759
2015-03-05,3.2249408505972648,2.86879796872295
2015-03-06,3.245955802930375,2.847826363208926
2015-03-07,2.8770569997615074,3.4226210350584307
2015-03-08,3.0908971857361744,3.7102971412108277
2015-03-09,3.121143972503925,3.1023252853566428
2015-03-10,2.9518618223665283,2.6852472154864166
2015-03-11,3.1887657712183994,2.809523255272592
2015-03-12,3.3437511352215346,2.65570395844181
2015-03-13,2.9023993344018795,2.9987030624854705
2015-03-14,2.7973820598006642,3.685328903654485
2015-03-15,2.8068150147419066,3.976134246695906
2015-03-16,2.7759338670897056,3.0234613191879633
2015-03-17,2.634278447091419,2.820806885666595
2015-03-18,2.978205678116414,2.8699412248872607
2015-03-19,3.029231155175987,2.78302411570302
2015-03-20,2.679000272900937,2.840762303283908
2015-03-21,2.7203746319253708,3.386719619924282
2015-03-22,3.0421935382107836,3.700715055600831
2015-03-23,2.829350546134101,3.0103534567012855
2015-03-24,2.7603411362534156,2.7899244153724228
2015-03-25,2.59274346132443,2.739454646633278
2015-03-26,2.7452339879688608,2.833056882519462
2015-03-27,2.5969307896468026,2.808996665381213
2015-03-28,2.943395451371298,3.451330220585215
2015-03-29,2.9873148439962183,3.796236474419582
2015-03-30,2.7799434877645677,2.867590766113984
2015-03-31,2.604287988393415,2.8261934027847744
2015-04-01,2.6269677229759516,2.7140911985110447
2015-04-02,2.651894459840246,2.8231177662373956
2015-04-03,2.973278955954323,2.7992713431212617
2015-04-04,2.7860665666820488,3.7874365482233503
2015-04-05,2.8599518855799544,3.4631397405336526
2015-04-06,2.7812843261512463,2.886480777355302
2015-04-07,2.788985519221632,2.725247371356566
2015-04-08,2.660569258333423,2.7792809707217114
2015-04-09,2.583457102700332,2.638889165777853
2015-04-10,2.560259697214884,2.838576344547236
2015-04-11,2.7101182468314096,3.584613750619557
2015-04-12,2.633966982146698,3.6023607227360723
2015-04-13,2.8274003645499777,2.815419478792059
2015-04-14,2.727729299980609,2.837347294938918
2015-04-15,2.56328593865388,2.581696015310527
2015-04-16,2.5652327971086386,2.7359152434271135
2015-04-17,2.6229367578761624,2.79112085973017
2015-04-18,2.647305236954456,3.64782719254808
2015-04-19,2.8499902591077344,3.698655756867329
2015-04-20,2.600242821466997,2.7667926837694576
2015-04-21,2.696104391297901,2.634799923740123
2015-04-22,2.6841931481629713,2.8687164812294883
2015-04-23,2.839464512916966,2.91662333351773
2015-04-24,2.9781960300318833,2.782731667180911
2015-04-25,2.6295223152421636,3.412141965482094
2015-04-26,2.872476564862413,3.642249773208346
2015-04-27,2.6032832548078346,2.7475429914757856
2015-04-28,2.692462765157214,2.65097036256958
2015-04-29,2.7396585653350916,2.7536236227236857
2015-04-30,2.71089807719792,2.7240245819636986
2015-05-01,2.581481811300592,2.7641480030277394
2015-05-02,2.765398956002983,3.7592382263523203
2015-05-03,2.825611095852788,3.685484756934908
2015-05-04,2.6934894974155945,2.8475090729132297
2015-05-05,2.5614538120050225,2.7349739472617434
2015-05-06,2.615033283635371,2.8828248041830284
2015-05-07,2.7189632583309598,2.750783252634577
2015-05-08,2.678731969531589,3.4272971608980902
2015-05-09,2.648339946503049,2.8760569450959017
2015-05-10,3.0303711058706715,3.622986223159985
2015-05-11,2.816736278315562,2.8764385042504053
2015-05-12,2.7966595886286565,2.866499751740458
2015-05-13,2.649317666550401,2.8042487792117194
2015-05-14,2.6043965066039965,2.6842807442452354
2015-05-15,2.6002039959200816,2.911801763964721
2015-05-16,2.6786539053679563,3.664977419685928
2015-05-17,3.073313339549888,3.5638498954106708
2015-05-18,2.801720210247919,3.0165353543210838
2015-05-19,2.8209152244059843,2.801351625786944
2015-05-20,2.6758274079195865,2.8876871794342565
2015-05-21,2.6809105211622457,2.978106124784087
2015-05-22,2.8515144489751387,3.104954518799351
2015-05-23,2.812468264446024,3.1722225043160353
2015-05-24,3.0242225236157707,4.215159302353249
2015-05-25,2.8755648207917544,3.1771658959354068
2015-05-26,2.860698334516008,3.0816254121968525
2015-05-27,2.950276181318067,2.8109220207080083
2015-05-28,2.7631524701678845,2.8024896360596414
2015-05-29,2.6536350959561,2.9097922372367853
2015-05-30,2.483025766804536,3.3595315455557464
2015-05-31,2.7743800067155946,3.472490046529477
2015-06-01,2.7612625328974327,2.9205453005618747
2015-06-02,2.805722028245349,2.778119408689006
2015-06-03,2.6857631625433482,2.8656179399213455
2015-06-04,2.6418966532487715,2.8150550712886004
2015-06-05,2.673988576100169,2.8477673913277326
2015-06-06,2.6466098475855846,3.690980960068373
2015-06-07,3.272131011148705,3.862485440124244
2015-06-08,2.7886032827500773,2.8260865076907193
2015-06-09,2.5729909793054655,2.7119273627734213
2015-06-10,3.019296819695341,3.1007052777850608
2015-06-11,2.6224503514769717,2.756895094687512
2015-06-12,2.7895165276041514,3.0286749813452722
2015-06-13,2.723037859305316,3.359755634406502
2015-06-14,2.9571353679471235,3.506409136231407
2015-06-15,2.9197777718135214,3.1489483525233277
2015-06-16,2.7859066817273437,3.2584450816269395
2015-06-17,3.0993469262053788,3.646026757004013
2015-06-18,2.9561541394994095,3.9840670430552585
2015-06-19,2.9666832997701067,3.5316236879154563
2015-06-20,2.8747743429171724,3.319326445480229
2015-06-21,2.877028442321044,3.618588121771261
2015-06-22,4.041021719180177,4.3112980524115425
2015-06-23,3.0839684092953377,3.102926785873143
2015-06-24,2.7325585256516685,2.8468537273783827
2015-06-25,2.517993398491084,2.5678476508916326
2015-06-26,2.8390424267996135,3.0529641021085707
2015-06-27,2.9425087286391514,3.6225234726161344
2015-06-28,2.9735244519392916,3.543406408094435
2015-06-29,2.7742621432037766,2.8529315745356687
2015-06-30,2.475584163261674,4.9604823101052276
2015-07-01,3.186382061510745,2.6656640072062796
2015-07-02,2.580882548520663,2.7089735519164444
2015-07-03,2.7709637796219178,2.785394010206018
2015-07-04,2.782640836649055,3.2631378688061226
2015-07-05,2.713196195800796,3.300770765600154
2015-07-06,2.374950838674956,4.07351084309085
2015-07-07,2.343747629762597,4.986486486486487
2015-07-08,2.1508885406225597,7.510164638907502
2015-07-09,2.328812531964465,4.1033912324234905
2015-07-10,2.2593998310417867,4.8568568874958675
2015-07-11,2.140439771161527,7.831552279177858
2015-07-12,2.149400084912848,5.8732821142135965
2015-07-13,3.250276048216422,5.562793301229948
2015-07-14,5.05174229179911,2.6683685632549268
2015-07-15,5.0267668381559005,2.8165700338441715
2015-07-16,4.528318101785864,2.689569883457701
2015-07-17,4.642584474885845,2.61
2015-07-18,3.9553616848102555,2.74199647302201
2015-07-19,4.367591937765205,3.2077705091937765
2015-07-20,2.853572682241897,2.714926479191856
2015-07-21,2.581537650246395,2.7039805066099323
2015-07-22,2.8134410963717826,2.7106211016428006
2015-07-23,2.6454358166776326,2.676834464087325
2015-07-24,2.955314665566007,2.879510351269741
2015-07-25,2.723171804044857,2.960755971524591
2015-07-26,3.245423093556292,5.021166690692422
2015-07-27,3.3751136228905665,4.686618187566692
2015-07-28,3.3111671974051324,4.166083347300135
2015-07-29,3.4570684103143976,10.794367558975114
2015-07-30,3.3933876468359228,10.539039408866994
2015-07-31,2.461468128600632,11.220524066158706
2015-08-01,3.778033781567727,11.92228599540833
2015-08-02,2.7691028862139224,5.524680941488231
2015-08-03,2.915449368655608,3.902750268218206
2015-08-04,3.2068359140003886,10.17205475394967
2015-08-05,2.787443829934324,10.687288282060145
2015-08-06,2.8290108669235843,11.688704301635246
2015-08-07,2.725320477703517,4.828081516379972
2015-08-08,2.8143251797917435,3.265800982004049
2015-08-09,2.857248693753412,3.537991629623853
2015-08-10,3.304101838755304,2.997561974242537
2015-08-11,3.010941132797999,2.7655471543285857
2015-08-12,2.7415367077489465,2.8300146700180338
2015-08-13,2.829118510535509,2.751114868631313
2015-08-14,2.841470941389023,2.9018549482118208
2015-08-15,2.8978353821485836,3.4163548904329235
2015-08-16,2.831723242582764,3.702165031119936
2015-08-17,2.694974021297392,2.817727249344102
2015-08-18,2.8969797405562017,2.9728483943896924
2015-08-19,2.7597526079397277,2.783894161112721
2015-08-20,2.6570916334661354,2.7349203187250994
2015-08-21,2.6728978348724155,2.9076355401105016
2015-08-22,2.757962206502607,3.4338503094107358
2015-08-23,2.867973024557832,3.540183229418501
2015-08-24,2.9860756975713847,2.8904953073292465
2015-08-25,2.6708757563679844,2.808897061487735
2015-08-26,2.5345363353867962,2.75915608133893
2015-08-27,2.493527046548218,2.8010268395241207
2015-08-28,2.670529700867666,2.90260501992193
2015-08-29,2.5472526578984813,3.2322789827821032
2015-08-30,2.7634061055004717,3.4234166877544916
2015-08-31,2.926278801264997,2.89914160935696
2015-09-01,2.681637386710193,2.7627936944289333
2015-09-02,2.1173593941938393,13.79329352676836
2015-09-03,2.71348645716775,3.8016195023617745
2015-09-04,2.6624869257865567,2.9126702653313936
2015-09-05,2.585974436076887,3.2843875568801724
2015-09-06,2.697910386757268,3.175455985285853
2015-09-07,2.9798717316230885,3.0397927972372965
2015-09-08,4.231589448827545,2.981044866279815
2015-09-09,5.035090488215488,2.7547348484848486
2015-09-10,5.567379091040844,2.687942778710816
2015-09-11,3.5301752635189922,2.502226657518867
2015-09-12,3.7445208795826823,2.568275458839221
2015-09-13,3.492543954072479,3.075557947613922
2015-09-14,3.8775004632075927,2.410285267253625
2015-09-15,4.057272596223151,2.4479313824419777
2015-09-16,3.3284573103700987,2.295837303041407
2015-09-17,2.230131374931903,1.942332271717722
2015-09-18,2.5768418400243083,2.5505843640918084
2015-09-19,2.524874333294962,2.6358447488584473
2015-09-20,2.6056591575911283,4.074623302998657
2015-09-21,3.1853811347024017,3.0334493560737905
2015-09-22,2.7843956176986864,3.134806782709452
2015-09-23,3.0581015241109353,2.6631652369451153
2015-09-24,2.659202335973799,2.741326414852374
2015-09-25,2.7620424463908697,2.6971942647345615
2015-09-26,2.7828305610374966,3.078789587444789
2015-09-27,3.017132250967143,3.4319871534186297
2015-09-28,2.7692188040096783,2.6677238161078467
2015-09-29,2.985057416038053,2.7812344848572206
2015-09-30,2.758522229179712,2.748186182425381
2015-10-01,2.607746641429297,2.6651216472000367
2015-10-02,2.6772662120848074,2.7044996975898323
2015-10-03,2.4307630238539515,2.5473901860910786
2015-10-04,2.6403582604942266,3.9037660515808783
2015-10-05,2.584232886604706,2.7244975475254862
2015-10-06,2.7687848060763507,2.5866695108294038
2015-10-07,3.7104821258547562,2.656323032978447
2015-10-08,3.61039984754513,2.6108589445965142
2015-10-09,3.6764516352893355,2.577045474823781
2015-10-10,4.4121214635360495,3.0426781714096074
2015-10-11,4.191255158148027,3.245723090561776
2015-10-12,3.291413199114852,2.537076409077103
2015-10-13,2.9623017461461143,2.5235236036613027
2015-10-14,2.9944608990198165,2.4942318076941956
2015-10-15,3.062239527880023,2.8180725823624253
2015-10-16,3.019278928023794,2.7692538854514215
2015-10-17,3.0727813717132206,3.1965882687260754
2015-10-18,3.3244810834682763,3.285323126748123
2015-10-19,3.03459645358743,2.695210449927431
2015-10-20,3.0996744174122592,2.985199237743653
2015-10-21,2.8682767372995426,2.7874091450986427
2015-10-22,2.8602641021543644,2.768729026540959
2015-10-23,3.0449066924344517,2.7297574779780343
2015-10-24,2.7197649215691313,3.300221885253626
2015-10-25,3.235066198700351,3.204494909128818
2015-10-26,3.642694540349812,2.8903137686383125
2015-10-27,2.7206777741067634,2.633572473686695
2015-10-28,2.657583969894406,2.5515333632891486
2015-10-29,2.883697082972735,2.6423350763256073
2015-10-30,2.7059511136159644,2.7392169550726755
2015-10-31,2.542857568511773,2.9536749424568147
2015-11-01,2.752823602895249,3.060653268177977
2015-11-02,2.903662549984076,2.654170352807955
2015-11-03,2.9127514846140006,2.737793773618859
2015-11-04,3.1188768072098236,2.7216162174932723
2015-11-05,2.9955647038643436,2.7860704746501996
2015-11-06,2.9048444976076553,3.124626196172249
2015-11-07,2.739651797847882,2.846950026068153
2015-11-08,2.8406801159215522,3.2582465661049875
2015-11-09,2.9766443306835364,2.9318475048903316
2015-11-10,2.7622465039572868,2.734858012094011
2015-11-11,2.835901004612184,2.700785477912598
2015-11-12,2.6956830734243016,2.71175817630496
2015-11-13,2.55961681972556,2.785550022083124
2015-11-14,2.5100134820443682,3.188724108346611
2015-11-15,2.760643918204985,3.3128379638262166
2015-11-16,2.921499521590385,2.7245255484501594
2015-11-17,2.594934211968235,2.663184272240446
2015-11-18,2.850406020573597,2.930626057529611
2015-11-19,2.7479703142899834,2.688109113247331
2015-11-20,2.811896640135554,2.6514614407063073
2015-11-21,2.7007415331858082,2.946531940149772
2015-11-22,3.0262554756667837,3.4872557898822616
2015-11-23,2.9909215844785773,2.6677526273241714
2015-11-24,2.676965607579127,2.905352301459165
2015-11-25,2.8151234590562337,2.750658962253761
2015-11-26,2.925638552195613,2.691013435110235
2015-11-27,2.697058714163537,2.610248019930837
2015-11-28,2.5138698970912055,3.070463314266638
2015-11-29,2.8314238269678484,2.5441967973698043
2015-11-30,2.9744425502898055,3.2153903852710535
2015-12-01,2.7163574000578232,2.711580413698846
2015-12-02,2.9397716261660936,2.7961038385296932
2015-12-03,2.950552382600669,2.4514682127610476
2015-12-04,2.627989828536316,2.7340057655726024
2015-12-05,2.635829990546514,3.02779197220164
2015-12-06,2.575715479863128,2.9731969426353233
2015-12-07,2.702665523278665,2.6252486273388835
2015-12-08,2.8174870692160168,2.8677224385424536
2015-12-09,2.7046861641391104,2.618387757561152
2015-12-10,2.7041528947649005,2.7275242563173046
2015-12-11,2.385143348731088,2.5556968574866126
2015-12-12,2.7570960790350116,2.8858582183538104
2015-12-13,2.5339436055058133,3.07806178853887
2015-12-14,2.844065981482348,2.5675696751352954
2015-12-15,2.526537476145793,2.766012630868662
2015-12-16,2.548767227628231,2.604635246195709
2015-12-17,2.4568243653749637,2.5522783104841906
2015-12-18,2.4913524085794654,2.5699169303797467
2015-12-19,2.341288486360666,2.9206104891365987
2015-12-20,2.464760067918143,3.058002567637123
2015-12-21,2.5186692549023584,2.6602028352331186
2015-12-22,2.5200083123747814,2.667606249200733
2015-12-23,2.5390168970814133,2.5389600045514022
2015-12-24,2.4753662816120268,2.6279342658039377
2015-12-25,2.350278682038717,2.7301400004164615
2015-12-26,2.605325628399734,3.046229601595247
2015-12-27,2.834234063628948,3.14127141358816
2015-12-28,2.7593314837896883,2.748569284172999
2015-12-29,2.707429247533444,2.622494481657475
2015-12-30,2.6088626544628437,2.787836010032698
2015-12-31,2.5644696963942546,2.5646444007261624
2016-01-01,2.6571885370093233,2.9826642250955095
2016-01-02,2.813664355105496,3.0266204872139344
2016-01-03,2.755958988590811,3.4259096515572
2016-01-04,2.7631674244558,2.7146286833246154
2016-01-05,2.7277543551637593,2.8003857519071227
2016-01-06,2.66028597340949,2.5823669027265885
2016-01-07,2.6018680783741024,2.840842156504807
2016-01-08,2.759469685790011,2.714861666145246
2016-01-09,2.6588486140724945,3.118725778117499
2016-01-10,2.759661912308505,3.109843282268005
2016-01-11,2.866673794504437,2.786711334450028
2016-01-12,2.5893378801457154,2.8634210495687897
2016-01-13,2.6996278642979123,2.6272079626844747
2016-01-14,2.5261139319123327,2.6055153955986965
2016-01-15,2.5203510221217065,2.5818340635008767
2016-01-16,2.6943173460554664,2.9352394837382763
2016-01-17,2.54179752018052,3.2655453974457394
2016-01-18,2.5616888193901484,2.638596964223127
2016-01-19,2.7965493669201407,2.5946837020501747
2016-01-20,3.1903024784452096,2.919198702444299
2016-01-21,2.5597759504973108,2.7010112336219607
2016-01-22,2.752615563273513,2.633659853119859
2016-01-23,2.63950768410336,2.9700998691036022
2016-01-24,2.4911886014248217,3.00022743058757
2016-01-25,2.6687915490392498,2.7779862186200406
2016-01-26,2.5727292039695304,2.661345634426876
2016-01-27,2.468768578807437,2.597342249575511
2016-01-28,2.6393219629590874,2.6519553041859645
2016-01-29,2.590391296151671,2.516510920205747
2016-01-30,2.6925190332362137,3.0383631713554986
2016-01-31,2.8286796927711255,3.214576333562778
2016-02-01,2.9789669279535307,2.5451318405629637
2016-02-02,3.1356866109220487,2.8182015290491047
2016-02-03,3.2104257022354443,2.612692211190365
2016-02-04,2.745790087463557,2.8058542274052476
2016-02-05,2.660080806923033,2.7649053431906316
2016-02-06,2.531906244316784,2.9413599067150207
2016-02-07,2.628886588953045,3.3394868722083015
2016-02-08,2.641998791098492,2.812459449118001
2016-02-09,2.563233877716433,2.7385592707406805
2016-02-10,2.3762172740309695,2.6172698892610673
2016-02-11,2.8830446326969277,2.724045803624929
2016-02-12,2.587193786679903,2.7231685596659756
2016-02-13,2.5549908679425077,2.8331017231795443
2016-02-14,2.7347215549379373,3.177624657151024
2016-02-15,2.5702165969390456,2.7597150876449716
2016-02-16,2.4382474928130966,2.589534551998069
2016-02-17,2.681123474996648,2.8295292040934887
2016-02-18,2.522936907442274,2.756110642434536
2016-02-19,2.5945481813914615,2.621337882239802
2016-02-20,2.5230070811298173,2.7442409798638607
2016-02-21,2.5959707120034516,3.123554827454683
2016-02-22,2.2912031782065836,2.742257850926977
2016-02-23,2.391628753412193,2.614113308749581
2016-02-24,2.3342196336625305,2.4561914408711067
2016-02-25,2.7837574645033833,2.754599029544602
2016-02-26,2.5403339035321673,2.6676231292266754
2016-02-27,2.755456640756566,3.025115406713732
2016-02-28,2.1178906856687947,2.53666684574772
2016-02-29,2.2242659488421657,2.5681284209715454
2016-03-01,2.2772546219581744,2.5757947253319684
2016-03-02,2.5985503241577215,2.506974173663514
2016-03-03,2.780863692989329,3.1029193747498605
2016-03-04,3.1218824143763695,2.6240166195552224
2016-03-05,2.4873517066954025,2.6019957781615815
2016-03-06,2.8567255956956186,3.142624554538467
2016-03-07,2.4289371541828393,2.6017012139730777
2016-03-08,2.5852308185570907,2.802056555269923
2016-03-09,3.314486146494874,2.585607713592647
2016-03-10,2.705121041699564,2.7418222454358836
2016-03-11,2.5598467942528664,2.6728456241088043
2016-03-12,2.3732091527557624,2.598835048653404
2016-03-13,2.7642213420584354,3.2108087939842718
2016-03-14,2.954635299589179,2.8302069607007208
2016-03-15,2.5727232148101162,2.591288719737816
2016-03-16,2.403534458106949,2.4697683728910493
2016-03-17,2.431617270542954,2.6592370845126694
2016-03-18,2.248112158456424,2.541352026409404
2016-03-19,2.4137838108846608,2.884353613597052
2016-03-20,2.7736720554272516,2.9741891006859467
2016-03-21,2.615090324625345,2.6782270113641506
2016-03-22,2.4556678291454292,2.7701928522459687
2016-03-23,2.6554831199068683,2.6873806752037255
2016-03-24,2.613522050097017,2.579318183245317
2016-03-25,2.7092597135760066,2.7673801711184027
2016-03-26,3.1282255495380693,2.915151032465464
2016-03-27,2.676681741301839,3.0193308604156535
2016-03-28,3.091403063682199,2.7606795337037155
2016-03-29,3.5533472201443153,2.817321303211996
2016-03-30,2.7218675514139585,2.5821485465151097
2016-03-31,2.4453266746905706,2.443368602583218
2016-04-01,2.692253419310066,2.744024520718272
2016-04-02,3.1194098031154356,2.805047083928816
2016-04-03,2.9692584805346116,2.9977300424528934
2016-04-04,2.5833296633122673,2.8089643934556183
2016-04-05,2.5858812098898007,2.5313543504384954
2016-04-06,2.404196824025062,2.707297180512045
2016-04-07,2.2341673364619252,2.5785579092016904
2016-04-08,2.2700682194771873,2.625862441603352
2016-04-09,2.598551890587289,2.730217106955413
2016-04-10,2.448776044501223,2.956421111728547
2016-04-11,2.372992484177215,2.6412084651898735
2016-04-12,2.443858572507553,2.700146336858006
2016-04-13,2.315791950062996,2.6394832732994913
2016-04-14,2.339928371986154,2.677189424628249
2016-04-15,2.3693143992121177,2.627879594834748
2016-04-16,2.5013392344680687,2.7271596750124356
2016-04-17,2.5780515906418087,2.9956002889362487
2016-04-18,2.351719982184495,2.683051691162986
2016-04-19,2.367850392917537,2.6822783690882765
2016-04-20,2.542970554519479,2.6087053227710575
2016-04-21,2.4303424008661523,2.7292624171065096
2016-04-22,2.5059121154080355,2.5618889983725075
2016-04-23,2.319990512151498,2.9089038329625807
2016-04-24,2.467309389195725,3.067642733422661
2016-04-25,2.4242330759054855,2.766605141933898
2016-04-26,2.2346933014669212,2.64416571788816
2016-04-27,2.2477491132064435,2.4158649627466935
2016-04-28,2.3082936350723267,2.511204089323503
2016-04-29,2.2647770850740194,2.7987531332347837
2016-04-30,2.3641875593490433,2.827557602680667
2016-05-01,2.3722443473792394,2.9992484583761563
2016-05-02,2.499156227688713,2.6874472642305447
2016-05-03,2.3663789690395123,2.4265975136590385
2016-05-04,2.400900660710737,2.6227986407682278
2016-05-05,2.2057141052831004,2.4554970240131353
2016-05-06,2.150332365838279,2.4565710242451373
2016-05-07,2.2131200453001134,2.579705549263873
2016-05-08,2.357700378194693,2.8025836082620996
2016-05-09,2.2886669652973572,2.6942531158599246
2016-05-10,2.2063272870744344,2.510720255832546
2016-05-11,2.1135530572174117,2.470412123262741
2016-05-12,2.2240726116281055,2.4746702381968753
2016-05-13,2.2468241548053753,2.616051866756092
2016-05-14,2.4986685446422676,2.7989887541539207
2016-05-15,2.5225936367297623,2.832219089810713
2016-05-16,2.444913129406212,2.9155924603993983
2016-05-17,2.356878591866479,2.7141130191907425
2016-05-18,2.5797701194458185,3.1185496074791987
2016-05-19,2.4897690395533854,2.783906927626856
2016-05-20,2.5343664488747417,2.6105489473390295
2016-05-21,3.063414348310144,2.8404354365107785
2016-05-22,2.722408941453898,2.806973507478561
2016-05-23,2.475905483173951,2.818844532871232
2016-05-24,2.288793749124172,2.68053656250151
2016-05-25,2.195534531167471,2.519079477746787
2016-05-26,2.378692457639826,2.4766885161622003
2016-05-27,2.9384736167926944,2.7648547580678486
2016-05-28,2.847812828138656,2.795606164448161
2016-05-29,2.6105067137116533,2.8125411293597122
2016-05-30,2.8671017089673985,2.9423444144312803
2016-05-31,2.367115342709154,2.5844298797011804
2016-06-01,2.3663312548376707,2.5121993432787026
2016-06-02,2.2111516680936716,2.5538832059042957
2016-06-03,2.300929395510556,2.571621573395735
2016-06-04,2.316518387378706,2.796108509064832
2016-06-05,2.597084123387134,2.856408685196319
2016-06-06,2.536488418792168,2.7897986258446514
2016-06-07,2.239354978420382,2.661368706784108
2016-06-08,2.3081688690578344,2.5720610949030376
2016-06-09,2.2493458881840014,2.7957839869331242
2016-06-10,2.4492242749849242,2.7292308535716243
2016-06-11,2.4442071305411868,2.71579064464097
2016-06-12,2.5960145957190437,2.902075684032238
2016-06-13,2.7232703812316714,2.6759788856304985
2016-06-14,2.216578514559115,2.3583990580495646
2016-06-15,2.56533972907427,2.5632495008910268
2016-06-16,2.415615553007401,2.6627532228360957
2016-06-17,2.463434102021455,2.6196362110486753
2016-06-18,2.5348268188655143,2.7259648074506004
2016-06-19,2.6828554710356936,2.8293859337318104
2016-06-20,2.3614332448435853,2.8117866417417865
2016-06-21,2.4986893285980045,2.701472273897439
2016-06-22,2.4678677543082492,2.502555237426395
2016-06-23,2.429164253518999,2.7122705411326264
2016-06-24,2.297819587948372,2.645584105354001
2016-06-25,2.826918614288082,2.857909276755622
2016-06-26,2.844857193612696,2.9882096730684458
2016-06-27,2.451006696340868,2.616529241062658
2016-06-28,2.466647617233387,2.801848853329947
2016-06-29,2.260917881440733,2.3628985623846614
2016-06-30,2.4374091678959733,2.5940064470305413
2016-07-01,2.6117349502340104,2.529179298703205
2016-07-02,2.3512610677164183,2.564059259627206
2016-07-03,2.5458796226363276,2.8615303277900606
2016-07-04,2.4353909984382147,2.6851451618840283
2016-07-05,2.41050584726258,2.6211171594772895
2016-07-06,2.4294121943838634,2.5581388068579063
2016-07-07,2.4018375740979208,2.4900215705770807
2016-07-08,2.428665709277523,2.672071339570442
2016-07-09,2.42437439343497,2.7176877433938156
2016-07-10,2.607632314643299,2.763149440529327
2016-07-11,2.363812237473649,2.6725879118279456
2016-07-12,2.2892427859446327,2.48104347279809
2016-07-13,2.2105424869013994,2.47538217727851
2016-07-14,2.3836570316498773,2.4803334289522976
2016-07-15,2.2404557233201152,2.513094471703931
2016-07-16,2.8871962674281186,2.7154597061214454
2016-07-17,2.990109462688226,2.7741845863199424
2016-07-18,2.4726934876155573,2.5601309477238567
2016-07-19,2.2386428445513653,2.5206663417567947
2016-07-20,2.4543441774095633,2.439253957484147
2016-07-21,2.2432314410480347,2.558236899563319
2016-07-22,2.2337038405776504,2.543866731102709
2016-07-23,2.4449308892448243,2.5886693955033517
2016-07-24,2.431018430025712,2.75073528958386
2016-07-25,2.1967759481778173,2.4602927359936704
2016-07-26,2.2586614502184714,2.579527079165827
2016-07-27,2.3005883754047933,2.309147945247133
2016-07-28,2.253908363898743,2.5262812418575753
2016-07-29,2.441740843611474,2.3355759905351405
2016-07-30,2.226212405843623,2.7404354143488545
2016-07-31,3.0335451018721304,2.6204697520920437
2016-08-01,2.54428741826237,2.6295767747981853
2016-08-02,2.399594770747927,2.391145410235581
2016-08-03,2.5358223366591566,2.530573642643163
2016-08-04,2.367716698616652,2.4342003005025648
2016-08-05,2.4534923339011927,2.497955706984668
2016-08-06,2.416768155887443,2.5696895886627313
2016-08-07,2.5689073652835517,2.5894459293941607
2016-08-08,2.3962729488839796,2.579673573550697
2016-08-09,2.1683290477770405,2.473462383875249
2016-08-10,2.3757820321910117,2.5522227248009024
2016-08-11,2.2930430618415367,2.4950609401115513
2016-08-12,2.407546114535126,2.43554383348321
2016-08-13,2.391992436166727,2.5237148735690225
2016-08-14,2.411532822016693,2.692820888788631
2016-08-15,2.7499566768451182,2.5165912744178263
2016-08-16,2.1719232064668237,2.388781856966431
2016-08-17,2.2184366409849394,2.5024681559487396
2016-08-18,2.364088915925278,2.4493853445872302
2016-08-19,2.3249736806445895,2.3920645840499493
2016-08-20,2.568197342189001,2.650569491261877
2016-08-21,2.6002252751077335,2.7319352777021937
2016-08-22,2.528103567850813,2.583606894248799
2016-08-23,2.3573887087790455,2.3643963305198112
2016-08-24,2.241971918553443,2.512408683487902
2016-08-25,2.1847770697146864,2.472863162393631
2016-08-26,2.1331318485616713,2.412411741289363
2016-08-27,2.5063734625419305,2.557000869673251
2016-08-28,2.486316905003457,2.5875039579200405
2016-08-29,2.5876984368965585,2.393016850620973
2016-08-30,2.221516017376356,2.527493205101401
2016-08-31,2.3451232068455954,2.4414320695229104
2016-09-01,2.251087043242381,2.334335607148556
2016-09-02,2.213492950415627,2.4305272772734465
2016-09-03,2.4400650418567844,2.5947311149855943
2016-09-04,2.724604863023532,2.6698991111865205
2016-09-05,2.573060414050866,2.6940520337547813
2016-09-06,2.3340969236723463,2.643826947416868
2016-09-07,2.277380963643416,2.336944079165208
2016-09-08,2.356928706737534,2.462086144575318
2016-09-09,2.498547163232437,2.3907273039223824
2016-09-10,2.4590162961556263,2.523008082798239
2016-09-11,2.580843068585598,2.8108016564840614
2016-09-12,2.4795496309775356,2.651706242555204
2016-09-13,2.574353489806143,2.377678537017767
2016-09-14,2.4454191635262865,2.359280080723214
2016-09-15,2.330601693140075,2.4355416362252273
2016-09-16,2.427435343137804,2.392869543789693
2016-09-17,2.659252888360551,2.5759684019655644
2016-09-18,2.379765800328481,2.6134827798046665
2016-09-19,2.3225251898190153,2.4401837968047797
2016-09-20,2.251870454168542,2.48390627591272
2016-09-21,2.3446416287024165,2.473341639766971
2016-09-22,2.1469410971601923,2.397093831633943
2016-09-23,2.3055163034816886,2.3457411204725833
2016-09-24,2.43713163064833,2.482980764837575
2016-09-25,2.702735457063712,2.6262366442421845
2016-09-26,2.4154320178313884,2.5082097003560224
2016-09-27,2.5947084041500723,2.4418051292458336
2016-09-28,2.3270659112946492,2.5069524086096657
2016-09-29,2.3098166245745033,2.5002944787725725
2016-09-30,2.202242935090091,2.382756537498921
2016-10-01,2.472956229735989,2.5264358499305235
2016-10-02,2.55875585530194,2.5227081128021145
2016-10-03,2.468054800321449,2.6057100510564988
2016-10-04,2.3329639164012392,2.4756795671713427
2016-10-05,2.323468480399576,2.4953836839715455
2016-10-06,2.297000702442645,2.578909932715714
2016-10-07,2.1721591641945053,2.4528799911554975
2016-10-08,2.5043124578340152,2.4725745154855336
2016-10-09,2.5349030310068517,2.629979096504471
2016-10-10,2.2765149188015807,2.374413794515779
2016-10-11,2.3319009717271353,2.447074386622216
2016-10-12,2.625977062687897,2.5430687005901347
2016-10-13,2.4370068875946598,2.5367466213970515
2016-10-14,2.288719930200673,2.6541443350367695
2016-10-15,2.4852367688022285,2.640068566530962
2016-10-16,2.3873861736590385,2.5894964390037782
2016-10-17,2.369978927068154,2.383072314284631
2016-10-18,2.4730264046135746,2.482694273535595
2016-10-19,2.539852232957435,2.3145703089946457
2016-10-20,2.3075074366973807,2.3626387578901547
2016-10-21,2.340204250861956,2.452773534674639
2016-10-22,2.6473420229728473,2.4042178808425443
2016-10-23,2.9567371446650106,2.619890008548907
2016-10-24,2.875211412603868,2.425572258464383
2016-10-25,2.7883612978095837,2.4328369034379382
2016-10-26,3.156328268266427,2.3016969506818636
2016-10-27,2.3472557152503133,2.398819330568149
2016-10-28,2.5145536556153005,2.369669478351724
2016-10-29,2.501069749851424,2.4557728672537684
2016-10-30,2.5120545760415984,2.2711596862642285
2016-10-31,2.388412990287682,2.5535273803650713
2016-11-01,2.379616030464964,2.3829553119931877
2016-11-02,2.123299192837279,2.316095774265753
2016-11-03,2.2958485135832043,2.3650662940227245
2016-11-04,2.0823469531410748,2.3607660735751184
2016-11-05,2.359671161347472,2.460876592261828
2016-11-06,2.373832623084595,2.556319435925608
2016-11-07,2.193937497520967,2.4509548132902608
2016-11-08,2.2976900641648843,2.4143612677425628
2016-11-09,2.3257586635022256,2.3738122788199223
2016-11-10,2.417070641181467,2.425250245200407
2016-11-11,2.3654257037990924,2.346259025074877
2016-11-12,2.445374511462992,2.520533663725372
2016-11-13,2.3904975245347835,2.5694552941845967
2016-11-14,2.5069447482923746,2.479719973747539
2016-11-15,2.2981268050664085,2.490534435461237
2016-11-16,2.227661531199388,2.366677246868667
2016-11-17,2.5268780691672763,2.451772716191272
2016-11-18,2.3787150390370244,2.540439189818697
2016-11-19,2.2388407252605513,2.5933923112141666
2016-11-20,2.1701896598533916,2.68295970212931
2016-11-21,2.0541280205166315,2.551846632744145
2016-11-22,2.002646836943636,2.5677292811725403
2016-11-23,2.4494066277076585,2.5482479406233147
2016-11-24,2.193440749141845,2.456176408989418
2016-11-25,2.1264157764473595,2.341772705061637
2016-11-26,2.549949638754915,2.4132721250508453
2016-11-27,2.383415946621884,2.4628330489269303
2016-11-28,2.3734588209490686,2.420994501104479
2016-11-29,2.2415770912085824,2.4225793508331046
2016-11-30,2.0811566269081383,2.409825738327972
2016-12-01,2.65992416000338,2.368753498885638
2016-12-02,2.0801044825058117,2.4677618417804763
2016-12-03,2.490309276663298,2.481496180582548
2016-12-04,2.646131621340354,2.373860110151732
2016-12-05,2.3483008669337573,2.5428185339208054
2016-12-06,2.121920785244801,2.3859472129195223
2016-12-07,2.4059983881190288,2.4122542077135547
2016-12-08,2.2897127630557477,2.3260905142569395
2016-12-09,2.2466287043674678,2.3234324771527373
2016-12-10,2.2072838082535626,2.3960941226595533
2016-12-11,2.7862971556691085,2.491404437260474
2016-12-12,2.208271420377304,2.3938793115128743
2016-12-13,2.3477051270996054,2.3359550510803806
2016-12-14,2.047741321112462,2.311632217526974
2016-12-15,2.046012335586154,2.291589801098304
2016-12-16,2.145335906394393,2.456381990254321
2016-12-17,2.2696693358930964,2.630651476494809
2016-12-18,2.420648630785177,2.3496667718175583
2016-12-19,2.3113090151898525,2.404621663998142
2016-12-20,2.114496674248623,2.325892315341521
2016-12-21,2.228974986848131,2.273328009507193
2016-12-22,2.233362606377323,2.303011447991777
2016-12-23,2.0921213765153115,2.343247264560754
2016-12-24,2.2931347368629824,2.37373687289892
2016-12-25,2.661876200325011,2.416811936770572
2016-12-26,2.44850644070698,2.499202935764112
2016-12-27,2.1310023178017694,2.3275421997678154
2016-12-28,2.2187008445197844,2.3047448878300574
2016-12-29,2.187167019804284,2.3104712447998956
2016-12-30,2.253468826921132,2.4228301918602693
2016-12-31,2.2120961935390966,2.5791820669130705
2017-01-01,2.9492135769689933,3.1996490289583726
2017-01-02,2.503811845135109,2.722975049358238
2017-01-03,2.229272249661692,2.6228540670853975
2017-01-04,2.109522330441728,2.392296940518714
2017-01-05,2.3141779444985597,2.344009450581335
2017-01-06,2.0814462824681126,2.3172174782950443
2017-01-07,2.21164025863294,2.577105833451755
2017-01-08,2.416296745129549,2.4726741046142497
2017-01-09,2.1224795221051656,2.447141104604839
2017-01-10,2.191396472437278,2.381609329219784
2017-01-11,2.144551317306478,2.296048691656176
2017-01-12,2.1108521331729846,2.289368019837275
2017-01-13,2.1608531399820428,2.3614621626658083
2017-01-14,2.5662019233198743,2.4884201589796198
2017-01-15,2.264029073744341,2.3770918945450177
2017-01-16,2.2662893558234365,2.3686312083602576
2017-01-17,2.238238982220414,2.4588353997292787
2017-01-18,2.0840681767388243,2.3562497304376127
2017-01-19,2.2932736209374527,2.360934435471704
2017-01-20,2.1196716372947733,2.376391190105605
2017-01-21,2.236772807918573,2.493010551872257
2017-01-22,2.3014194222977387,2.450633904064828
2017-01-23,2.751000235349494,2.4497747760074873
2017-01-24,2.6784545001192517,2.388564861993452
2017-01-25,2.3000523403618964,2.3390346941827427
2017-01-26,2.3511702806247237,2.3405886427405815
2017-01-27,2.642415849545465,2.418614728283934
2017-01-28,2.6396034311475987,2.478751998224921
2017-01-29,2.9246971652166676,2.5327394580193983
2017-01-30,2.689427808238437,2.4414780448943247
2017-01-31,2.113230275870575,2.3784607161945486
2017-02-01,2.426918613085739,2.558559408095169
2017-02-02,2.5485695229890646,2.5996980181281755
2017-02-03,2.0394713759429273,2.445572383681266
2017-02-04,2.276919018293638,2.3728142853609677
2017-02-05,2.5459852592373324,2.3276503584021224
2017-02-06,2.421587992299671,2.534706625491297
2017-02-07,2.027587857366396,2.2763829826402313
2017-02-08,2.1087062971305457,2.2989197170472266
2017-02-09,2.1560030536941217,2.2848282297056577
2017-02-10,2.1402034338479297,2.332780262588371
2017-02-11,2.357173899836909,2.4520423756139276
2017-02-12,2.363280954422781,2.4069412565894015
2017-02-13,2.4404265591871863,2.3903730293679284
2017-02-14,2.0912999427003687,2.2906419456070917
2017-02-15,2.0026312558824735,2.311057003723861
2017-02-16,2.3945817490494297,2.375038886968545
2017-02-17,2.0631888128340674,2.523354385242587
2017-02-18,2.4010607866029554,2.4237168454035922
2017-02-19,2.2672335212666934,2.440501970165378
2017-02-20,2.2900352714604115,2.448466881613399
2017-02-21,2.1621045546331614,2.401943356172658
2017-02-22,2.1591336675260586,2.352218091494481
2017-02-23,2.0047517173910707,2.2723422096560917
2017-02-24,2.1270122996592518,2.318183434941276
2017-02-25,2.26180044510961,2.4240560807090734
2017-02-26,2.984799207484042,2.6007280305791536
2017-02-27,2.1175153710233223,2.385358950372982
2017-02-28,2.038000936383933,2.334823035044749
2017-03-01,1.9762986749044793,2.3675189009023656
2017-03-02,2.035768604845701,2.3581765502136913
2017-03-03,1.9897391957804988,2.3575233607118653
2017-03-04,2.175628602496127,2.454470222572916
2017-03-05,2.4189383192177982,2.5057892098981474
2017-03-06,2.1569055247738578,2.519657998619249
2017-03-07,2.066478100863087,2.331694634183495
2017-03-08,2.171686450167973,2.435489361702128
2017-03-09,2.328539818399263,2.450268150697775
2017-03-10,2.2532386523240637,2.4676465242320593
2017-03-11,2.5588235294117645,2.534213336750822
2017-03-12,3.2244635870422873,2.658213933948968
2017-03-13,2.4371913629322055,2.549347858677727
2017-03-14,2.311617496966239,2.4242363360201877
2017-03-15,2.1817238284423612,2.432041787718052
2017-03-16,2.1059930621350356,2.438980382979205
2017-03-17,2.4184933721306177,2.4923739088263823
2017-03-18,2.7026686393775003,2.6159926571318977
2017-03-19,2.593134635851887,2.5547557884568532
2017-03-20,2.168681103337673,2.555579081092526
2017-03-21,2.262797619047619,2.5373404071773638
2017-03-22,2.3153541110432916,2.479084362794843
2017-03-23,2.26297453997561,2.5648903891217394
2017-03-24,2.510981643512429,2.5564909660281923
2017-03-25,2.2984968767256535,2.63887045377402
2017-03-26,2.3271887344060347,2.772294628311277
2017-03-27,2.40637913434612,2.6867149587043033
2017-03-28,2.430006603150646,2.5446852498191994
2017-03-29,2.1939645559196417,2.5967420954210914
2017-03-30,2.584349884049684,2.478457860796086
2017-03-31,2.2645486775270567,2.5281532583628774
2017-04-01,2.2898338839296173,2.6325296970548955
2017-04-02,2.5539828713022987,2.8650837678908245
2017-04-03,2.494815644311725,2.639591887520219
2017-04-04,2.1866605519583717,2.5136218749148633
2017-04-05,2.2560377507502762,2.5887340072658347
2017-04-06,2.290357020840451,2.5877348821318757
2017-04-07,2.4957219441190044,2.5048184834104528
2017-04-08,2.6551937752666177,2.750353799405083
2017-04-09,2.91725164540829,2.8104320379165797
2017-04-10,2.2743867399346334,2.716077649678555
2017-04-11,2.344470952826012,2.643657664748225
2017-04-12,2.3128314532985543,2.757367548238871
2017-04-13,2.486712021004004,2.7908018036504454
2017-04-14,2.155412054893191,2.9109723565796033
2017-04-15,2.4972177558161324,2.957937348305598
2017-04-16,2.986706235382375,3.117884250474383
2017-04-17,2.34660951045997,2.824959917049895
2017-04-18,2.1339904628065245,2.4160600653708295
2017-04-19,2.1210775774762003,2.431091756127203
2017-04-20,2.4876632801161103,2.402759798986214
2017-04-21,2.3243198508907335,2.555176545515388
2017-04-22,2.4109430506922602,2.5664323806455442
2017-04-23,2.627909941609934,2.636706698283995
2017-04-24,2.5249182759662667,2.565667664752905
2017-04-25,2.016996652944465,2.360516361365831
2017-04-26,2.1021352741161334,2.397647882036947
2017-04-27,2.217477023870909,2.472788831933028
2017-04-28,2.0297119918166304,2.4709950272277545
2017-04-29,2.3449066598936885,2.5459080931042615
2017-04-30,2.418102998015251,2.5071598941467323
2017-05-01,2.272251927452333,2.462138852789518
2017-05-02,2.153783141839202,2.442165433759247
2017-05-03,2.0584800849899163,2.4538587582829154
2017-05-04,2.084723895889926,2.519665311846844
2017-05-05,2.054625612316305,2.6055703289013294
2017-05-06,2.098453732001843,2.435067126069832
2017-05-07,2.476374119831249,2.44574085115054
2017-05-08,2.2140809903114067,2.52036362996958
2017-05-09,2.1107909754293925,2.41776660015906
2017-05-10,2.0698215140532037,2.608203836824342
2017-05-11,2.004758091900344,2.5332374728034175
2017-05-12,2.0881185136504286,2.499254791048104
2017-05-13,2.1567498142991486,2.4482031841749943
2017-05-14,2.048972589247019,2.418138447046351
2017-05-15,2.340886335106701,2.595115517962819
2017-05-16,2.7201445143808742,2.5125800897569786
2017-05-17,2.242897970150712,2.5159872004689903
2017-05-18,2.302450342614277,2.5734842570908145
2017-05-19,2.3914895074066624,2.5788367623833146
2017-05-20,2.2284378420882223,2.3232858970998627
2017-05-21,2.1856706810317474,2.36972453497333
2017-05-22,1.9906397296415972,2.3729693475231968
2017-05-23,2.076616823600368,2.4281010747514165
2017-05-24,2.0132121034722474,2.4491566353225274
2017-05-25,2.124008442404669,2.4617860785313614
2017-05-26,2.0250249723989273,2.463529031821971
2017-05-27,2.378738976025216,2.5730631807338162
2017-05-28,2.5352095079575543,2.550366946225552
2017-05-29,2.121812600254439,2.5320883345317773
2017-05-30,2.311087743150709,2.5032608926560873
2017-05-31,2.250382942831111,2.6086901166931247
2017-06-01,2.4280489318460368,2.572544487022356
2017-06-02,2.4328375587016424,2.6534608634154546
2017-06-03,3.023987132360278,2.7267422600588302
2017-06-04,2.778520981544489,2.736618036223666
2017-06-05,2.6422590844200773,2.5325147356343987
2017-06-06,2.406211556711539,2.5644836736845806
2017-06-07,2.3232081767707924,2.4276786215018786
2017-06-08,2.5468160036443597,2.541016566067158
2017-06-09,2.5222497641871584,2.5559786781319236
2017-06-10,2.6123606854726056,2.521321086406169
2017-06-11,3.0089728151408264,2.646032033589446
2017-06-12,2.4784503696114886,2.5623349554434895
2017-06-13,2.202032449442212,2.642881763510801
2017-06-14,2.2146860893863987,2.5250045470328546
2017-06-15,2.4648984056202936,2.539455639224265
2017-06-16,2.5802538825240133,2.514782718647405
2017-06-17,2.8454692597429445,2.5540305461292943
2017-06-18,3.1576480521308032,2.5931231936611714
2017-06-19,2.6946133110243538,2.5073805540063208
2017-06-20,2.333703574510272,2.700416750812389
2017-06-21,2.2864485859280475,2.664996822799244
2017-06-22,2.4962725500730394,2.5656222110726796
2017-06-23,2.7340147803036388,2.509302956060728
2017-06-24,3.0075380366986173,2.66465332494589
2017-06-25,3.5295222199040266,2.61959802489742


==> queries/opreturn_BTC_MongoDB_Result1.csv <==
name,transactions
colu,244026
coinspark,28117
openassets,189606
omni,237414
factom,98680
stampery,74721
proofofexistence,5420
blocksign,1474
monegraph,65180
ascribe,48450
eternitywall,4041
blockstore,205657
smartbit,8460

==> queries/tags_BTC_MongoDB_Result1.csv <==
2012-09-02,1217,13987.46645778
2012-09-03,1638,4043.03937051
2012-09-04,1498,2060.58610598
2012-09-05,1260,1789.99204985
2012-09-06,1395,4566.1770585
2012-09-07,1028,1959.75975292
2012-09-08,1063,6113.72695439
2012-09-09,922,5555.54709414
2012-09-10,1071,1974.15370378
2012-09-11,1275,1907.89605492
2012-09-12,829,961.44965011
2012-09-13,990,1103.67843005
2012-09-14,1304,1686.97533347
2012-09-15,824,1061.75410256
2012-09-16,989,1339.16319745
2012-09-17,648,638.85493126
2012-09-18,911,2017.0697656
2012-09-19,914,2482.15823329
2012-09-20,713,1513.06387047
2012-09-21,1131,1804.3335912
2012-09-22,669,1512.31066168
2012-09-23,1191,3087.90163509
2012-09-24,967,2752.96116651
2012-09-25,396,891.22398692
2012-09-26,871,1806.91152948
2012-09-27,783,1325.7267457
2012-09-28,930,1034.70231669
2012-09-29,543,696.43310509
2012-09-30,537,786.27444186
2012-10-01,761,1561.72417578
2012-10-02,766,1983.44740524
2012-10-03,679,1482.358423
2012-10-04,962,1552.80062854
2012-10-05,1311,1762.41444061
2012-10-06,1198,2160.77747242
2012-10-07,1474,1884.55344682
2012-10-08,1502,1947.93362512
2012-10-09,1300,1297.73492823
2012-10-10,1010,1254.70021568
2012-10-11,762,1053.17543235
2012-10-12,889,1818.33446523
2012-10-13,1518,1917.18230139
2012-10-14,904,1837.80670721
2012-10-15,1065,2170.07857022
2012-10-16,1449,2387.28259649
2012-10-17,1074,2329.0316006
2012-10-18,607,1257.7274225
2012-10-19,578,1102.64216791
2012-10-20,1022,2430.43982011
2012-10-21,1914,2301.34180686
2012-10-22,1884,2355.03986833
2012-10-23,1291,2017.91990546
2012-10-24,1207,2160.20920129
2012-10-25,797,1917.62804157
2012-10-26,484,1719.46373215
2012-10-27,280,566.69287394
2012-10-28,459,1200.9229887
2012-10-29,734,2429.89648467
2012-10-30,1156,3205.45240541
2012-10-31,1024,2163.65971808
2012-11-01,804,3153.35291502
2012-11-02,1140,4672.25026695
2012-11-03,839,2564.66121892
2012-11-04,840,1739.28612752
2012-11-05,1370,2543.21627276
2012-11-06,1250,2454.34715973
2012-11-07,1371,2052.09449689
2012-11-08,1325,2642.84371784
2012-11-09,801,1367.96971952
2012-11-10,1158,3994.52025408
2012-11-11,868,2936.11410936
2012-11-12,852,1823.14063158
2012-11-13,1073,3310.8395253
2012-11-14,1131,3232.45354946
2012-11-15,1392,3077.76009356
2012-11-16,1388,2404.01498688
2012-11-17,1202,2231.1388477
2012-11-18,1394,2061.75987113
2012-11-19,1416,2809.86324258
2012-11-20,1404,3593.59523107
2012-11-21,1684,4009.56638079
2012-11-22,978,2352.35886423
2012-11-23,1406,3240.40167061
2012-11-24,1011,2725.8428353
2012-11-25,1627,3887.06510385
2012-11-26,1318,3709.74832234
2012-11-27,861,1950.02037193
2012-11-28,1533,3691.64533551
2012-11-29,1533,2821.1043408
2012-11-30,1133,2975.71683361
2012-12-01,1516,6319.03726325
2012-12-02,672,1797.79028748
2012-12-03,725,1983.81895924
2012-12-04,1278,4951.96785817
2012-12-05,1332,4502.05320812
2012-12-06,1848,17017.23565981
2012-12-07,1243,3377.01129793
2012-12-08,1292,2797.52265283
2012-12-09,1283,2862.1380738
2012-12-10,1982,5434.7824006
2012-12-11,1533,6832.63724079
2012-12-12,1574,15732.98701983
2012-12-13,1576,8387.25800567
2012-12-14,1700,7434.52599396
2012-12-15,1187,2897.4871169
2012-12-16,1490,2872.59897788
2012-12-17,1591,2375.52936016
2012-12-18,1939,3655.84231661
2012-12-19,1705,3341.72269482
2012-12-20,1392,2389.30741447
2012-12-21,1809,3088.30348362
2012-12-22,2117,3791.55397653
2012-12-23,1621,3342.57711154
2012-12-24,1638,16895.79437198
2012-12-25,1235,6647.80946845
2012-12-26,1679,6260.19233451
2012-12-27,2078,4332.16354003
2012-12-28,2103,5994.33079156
2012-12-29,1555,4552.25340382
2012-12-30,2013,4733.52720098
2012-12-31,1361,16009.38592811
2013-01-01,1319,14136.26418312
2013-01-02,1619,9994.34661262
2013-01-03,1471,5528.57770794
2013-01-04,1944,4870.49299424
2013-01-05,1350,2112.9190097
2013-01-06,1107,1906.74306356
2013-01-07,1349,1691.30872448
2013-01-08,1269,3254.96178335
2013-01-09,1463,3595.02950471
2013-01-10,2028,4220.3068997
2013-01-11,1887,4012.25620978
2013-01-12,1805,3508.90070639
2013-01-13,1914,3058.49092373
2013-01-14,1754,2395.49148157
2013-01-15,1481,1976.57507045
2013-01-16,1957,3763.08984017
2013-01-17,1775,3992.65804546
2013-01-18,1878,5665.21867065
2013-01-19,2400,3644.07489371
2013-01-20,1562,5703.19500811
2013-01-21,1360,3105.13804079
2013-01-22,1810,16765.80561565
2013-01-23,2221,37985.47494836
2013-01-24,1943,17584.0977334
2013-01-25,1999,14794.00930086
2013-01-26,2192,11708.21824557
2013-01-27,2728,22667.94363333
2013-01-28,2474,26494.07361242
2013-01-29,2635,33233.19258411
2013-01-30,1675,14738.29759427
2013-01-31,2588,15383.25372337
2013-02-01,2407,5805.84439693
2013-02-02,2522,6450.18534789
2013-02-03,2822,8240.14349304
2013-02-04,2327,8920.95252182
2013-02-05,1990,8494.4263497
2013-02-06,1450,3801.5300378
2013-02-07,2566,5087.80405637
2013-02-08,2521,3963.29955478
2013-02-09,2471,3183.51673247
2013-02-10,2301,2799.59950862
2013-02-11,2548,3134.76240101
2013-02-12,2445,2827.86076961
2013-02-13,2629,3877.94322192
2013-02-14,2008,2705.64965084
2013-02-15,2665,3103.22998657
2013-02-16,2279,2703.14977376
2013-02-17,2321,2238.31681752
2013-02-18,2123,2135.37086698
2013-02-19,2342,2844.70872635
2013-02-20,2684,5896.20657768
2013-02-21,2358,5716.6003137
2013-02-22,2812,7080.22164538
2013-02-23,2558,5588.39141677
2013-02-24,2466,4633.70923164
2013-02-25,3030,4742.26144884
2013-02-26,2684,4067.45077787
2013-02-27,2697,4776.44870545
2013-02-28,2810,5029.98860531
2013-03-01,2953,4602.00491022
2013-03-02,2654,3546.34240653
2013-03-03,2678,3600.44738411
2013-03-04,3131,3161.20437216
2013-03-05,2296,3039.28983665
2013-03-06,2558,4768.29871653
2013-03-07,2907,5938.55363229
2013-03-08,2439,4972.82529516
2013-03-09,2468,3681.12988928
2013-03-10,3491,4772.78052127
2013-03-11,2779,4365.29031742
2013-03-12,2057,3059.61087509
2013-03-13,2274,3117.01039887
2013-03-14,2499,3532.16172623
2013-03-15,2990,3954.55327785
2013-03-16,1125,1210.69977564
2013-03-17,1122,2046.39183877
2013-03-18,1537,2036.51740821
2013-03-19,1498,1752.85126445
2013-03-20,1468,1941.85880599
2013-03-21,2143,2374.21566045
2013-03-22,2273,2886.72531688
2013-03-23,2054,1854.57273258
2013-03-24,1613,1307.98229281
2013-03-25,1607,1480.91582632
2013-03-26,1435,1319.49109235
2013-03-27,1571,1511.06676918
2013-03-28,1870,2468.84364517
2013-03-29,2166,2444.04851963
2013-03-30,2098,2043.79062878
2013-03-31,1590,1437.01272524
2013-04-01,1755,1669.85405413
2013-04-02,1921,1709.42008832
2013-04-03,1832,1557.65046406
2013-04-04,1949,1258.8720757
2013-04-05,1701,1144.7579383
2013-04-06,1598,848.42286869
2013-04-07,2729,973.26872582
2013-04-08,1660,1374.9254969
2013-04-09,1364,957.53139413
2013-04-10,625,350.29234852
2013-04-11,1563,804.51060617
2013-04-12,1489,886.46032242
2013-04-13,1627,922.3268386
2013-04-14,2429,1410.7660067
2013-04-15,1804,1972.40948074
2013-04-16,2285,1725.21389151
2013-04-17,1509,1180.36268753
2013-04-18,1199,1081.37695525
2013-04-19,1509,995.86267958
2013-04-20,1603,734.60641275
2013-04-21,1144,1306.67400701
2013-04-22,1219,1007.49970618
2013-04-23,1879,1392.68478248
2013-04-24,2264,1456.83362869
2013-04-25,1886,1216.56396063
2013-04-26,1810,1242.86896568
2013-04-27,1307,882.75928982
2013-04-28,1194,807.52225499
2013-04-29,1372,946.59758171
2013-04-30,1505,846.39718918
2013-05-01,1700,1000.0007814
2013-05-02,1879,1066.0507777
2013-05-03,1680,943.72009509
2013-05-04,2053,1161.28339874
2013-05-05,1767,990.88824872
2013-05-06,1764,983.74522596
2013-05-07,1949,1174.35661287
2013-05-08,1482,922.65207296
2013-05-09,2664,1731.98756825
2013-05-10,2668,1853.6214026
2013-05-11,3219,2194.8109572
2013-05-12,2831,2124.01403327
2013-05-13,2239,1787.9777945
2013-05-14,2449,1664.99727813
2013-05-15,2278,2009.96879134
2013-05-16,2051,1732.44398097
2013-05-17,2070,1698.41423173
2013-05-18,1895,2192.48560445
2013-05-19,1829,1685.78210192
2013-05-20,1545,1573.97745631
2013-05-21,1725,2161.28845247
2013-05-22,1654,1826.13310656
2013-05-23,1904,4162.35039021
2013-05-24,1674,3183.63948248
2013-05-25,1928,3397.0508225
2013-05-26,1135,1547.96356254
2013-05-27,1837,3246.76540673
2013-05-28,1997,4535.4613157
2013-05-29,1716,3096.65456635
2013-05-30,1959,2536.79804541
2013-05-31,1755,1877.19153736
2013-06-01,2093,2000.43321685
2013-06-02,1788,1719.56086308
2013-06-03,1819,2488.3255866
2013-06-04,1925,3215.82054402
2013-06-05,2088,1776.93614158
2013-06-06,1725,1127.40081797
2013-06-07,1580,1289.65563512
2013-06-08,1668,1273.21366895
2013-06-09,1485,1079.85646621
2013-06-10,1414,1332.70686205
2013-06-11,1624,1496.18625046
2013-06-12,1457,1332.42261418
2013-06-13,1214,1026.50268073
2013-06-14,1483,1127.28448094
2013-06-15,1042,910.5593483
2013-06-16,1582,2113.16275208
2013-06-17,1709,1907.16043276
2013-06-18,1449,1697.30058139
2013-06-19,1397,1453.18369206
2013-06-20,1658,2040.21462454
2013-06-21,1422,2290.17868878
2013-06-22,1564,1895.65045591
2013-06-23,1214,1314.59790421
2013-06-24,1281,1330.82638334
2013-06-25,1299,1431.20733217
2013-06-26,1244,1269.00243307
2013-06-27,1455,1159.45799789
2013-06-28,1435,1292.61912827
2013-06-29,1011,994.30122519
2013-06-30,792,557.68781162
2013-07-01,645,493.71119788
2013-07-02,737,758.7076716
2013-07-03,505,434.50943668
2013-07-04,769,568.64081325
2013-07-05,792,599.76771409
2013-07-06,831,530.7599155
2013-07-07,836,655.59950713
2013-07-08,879,641.84898844
2013-07-09,1049,1615.31922835
2013-07-10,853,2057.48038806
2013-07-11,765,1438.3532246
2013-07-12,1043,1236.5628006
2013-07-13,935,1113.14925695
2013-07-14,1208,996.0428106
2013-07-15,858,721.51450572
2013-07-16,871,1073.30576544
2013-07-17,1066,2446.90573416
2013-07-18,1003,4072.21965318
2013-07-19,805,953.13967154
2013-07-20,989,937.59985774
2013-07-21,987,994.04175274
2013-07-22,940,1006.90807825
2013-07-23,847,814.90714241
2013-07-24,1113,1464.26158837
2013-07-25,1071,4717.31023852
2013-07-26,729,1408.51946177
2013-07-27,1060,1136.92549704
2013-07-28,1291,1598.43467381
2013-07-29,909,1210.93208847
2013-07-30,896,1165.20418722
2013-07-31,1040,1252.68774379
2013-08-01,771,762.57020267
2013-08-02,1044,2129.83628483
2013-08-03,1219,5722.87706927
2013-08-04,1076,5825.41080837
2013-08-05,988,4796.6559233
2013-08-06,864,1740.16642953
2013-08-07,1279,5241.5871084
2013-08-08,1366,3223.89829007
2013-08-09,935,1920.42476551
2013-08-10,1379,1313.01001832
2013-08-11,710,852.66104396
2013-08-12,959,1336.15516751
2013-08-13,1010,1036.9425427
2013-08-14,1053,1802.302082
2013-08-15,1857,1594.94826917
2013-08-16,985,1383.46634865
2013-08-17,1143,1581.03066564
2013-08-18,1537,1300.72388676
2013-08-19,1555,1476.04055748
2013-08-20,1284,1455.72098895
2013-08-21,799,1020.41458598
2013-08-22,714,706.68434072
2013-08-23,1039,1366.54040006
2013-08-24,1242,1211.89017578
2013-08-25,924,816.74262978
2013-08-26,1112,991.42317397
2013-08-27,1190,1804.81130674
2013-08-28,972,1322.25904689
2013-08-29,806,1922.50444151
2013-08-30,1023,1488.82948656
2013-08-31,688,1073.31887465
2013-09-01,808,1028.56192846
2013-09-02,826,2107.13965524
2013-09-03,513,951.21272079
2013-09-04,385,564.90821562
2013-09-05,357,495.89401643
2013-09-06,841,1061.34230755
2013-09-07,418,484.62366478
2013-09-08,579,550.35007592
2013-09-09,733,760.13730202
2013-09-10,378,618.97048346
2013-09-11,314,240.03807305
2013-09-12,453,755.74502768
2013-09-13,501,2145.36321129
2013-09-14,473,1449.43078464
2013-09-15,536,1760.9816158
2013-09-16,463,1018.53735241
2013-09-17,549,1155.90748328
2013-09-18,384,993.8707728
2013-09-19,511,802.81519308
2013-09-20,516,1283.55228081
2013-09-21,538,739.97063621
2013-09-22,528,679.18826491
2013-09-23,798,1569.37156575
2013-09-24,768,1091.3328124
2013-09-25,533,984.20080419
2013-09-26,453,597.06787129
2013-09-27,766,682.67215469
2013-09-28,667,564.77629803
2013-09-29,508,428.7677392
2013-09-30,607,668.43108491
2013-10-01,633,640.57124827
2013-10-02,783,1278.42455574
2013-10-03,1167,1626.91541468
2013-10-04,785,1054.35627901
2013-10-05,793,940.72017115
2013-10-06,832,923.24026469
2013-10-07,468,518.10895565
2013-10-09,424,413.17772262
2013-10-10,753,916.66009773
2013-10-11,660,780.90854663
2013-10-12,781,704.40334702
2013-10-13,646,464.37063466
2013-10-14,683,426.85860465
2013-10-15,690,694.42255911
2013-10-16,373,648.05054128
2013-10-17,481,398.21972568
2013-10-18,590,488.84143447
2013-10-19,596,440.87469097
2013-10-20,841,754.20174405
2013-10-21,803,822.72373373
2013-10-22,795,753.84404843
2013-10-23,544,396.2809332
2013-10-24,604,423.18877441
2013-10-25,607,555.49033144
2013-10-26,488,324.22192656
2013-10-27,589,418.2476295
2013-10-28,501,501.57557957
2013-10-29,451,336.88093178
2013-10-30,388,302.90428339
2013-10-31,488,351.52149523
2013-11-01,190,149.33606003
2013-11-02,125,85.93412991
2013-11-03,136,92.60369594
2013-11-04,144,91.77614085
2013-11-05,137,80.66507888
2013-11-06,147,104.50643328
2013-11-07,123,64.83943001
2013-11-08,99,69.51382519
2013-11-09,125,71.34297455
2013-11-10,231,178.24840714
2013-11-11,169,96.6477669
2013-11-12,159,128.86915985
2013-11-13,295,200.80007879
2013-11-14,314,225.32575807
2013-11-15,205,113.97808958
2013-11-16,229,138.52777766
2013-11-17,444,236.11555921
2013-11-18,529,385.16102689
2013-11-19,365,305.55933472
2013-11-20,413,349.68522485
2013-11-21,268,183.90046528
2013-11-22,240,213.99961356
2013-11-23,240,174.55349688
2013-11-24,194,124.78212009
2013-11-25,192,109.34915224
2013-11-26,80,50.32500841
2013-11-27,173,107.37473534
2013-11-28,243,107.98115231
2013-11-29,163,70.94568186
2013-11-30,234,110.43711363
2013-12-01,123,51.60100095
2013-12-02,281,130.40258596
2013-12-03,356,144.14012916
2013-12-04,301,119.77905206
2013-12-05,312,132.21873036
2013-12-06,182,75.27121297
2013-12-07,194,84.48835525
2013-12-08,63,16.46565048
2013-12-09,96,36.43935166
2013-12-10,313,147.16316298
2013-12-11,285,118.17530043
2013-12-12,214,73.46682756
2013-12-13,264,118.0567045
2013-12-14,144,59.67834342
2013-12-15,116,46.93811477
2013-12-16,127,52.76958607
2013-12-17,176,80.87838601
2013-12-18,147,81.68911259
2013-12-19,276,122.76001567
2013-12-20,218,151.92568619
2013-12-21,193,144.29902491
2013-12-22,140,68.23033951
2013-12-23,142,61.4617546
2013-12-24,128,57.38588045
2013-12-25,154,83.76435611
2013-12-26,209,111.23708533
2013-12-27,182,73.40320946
2013-12-28,236,124.07301721
2013-12-29,208,106.19097876
2013-12-30,140,49.92765718
2013-12-31,169,80.88054182
2014-01-01,161,73.45245331
2014-01-02,153,66.78514668
2014-01-03,166,66.74636648
2014-01-04,234,104.09616169
2014-01-05,265,111.37436742
2014-01-06,228,108.68283395
2014-01-07,224,82.44484219
2014-01-08,286,92.02075796
2014-01-09,153,61.42909077
2014-01-10,219,81.62265166
2014-01-11,183,69.04530624
2014-01-12,210,85.17580253
2014-01-13,179,72.22654247
2014-01-14,224,89.36788873
2014-01-15,276,117.76050137
2014-01-16,274,111.80577237
2014-01-17,356,152.58263633
2014-01-18,258,97.38496544
2014-01-19,170,48.21814018
2014-01-20,243,79.33933345
2014-01-21,232,80.69712219
2014-01-22,228,95.55122862
2014-01-23,309,110.78144404
2014-01-24,305,130.70021229
2014-01-25,200,70.41666852
2014-01-26,132,54.56866331
2014-01-27,95,35.07551873
2014-01-28,105,46.98727654
2014-01-29,141,54.52512254
2014-01-30,153,55.01959437
2014-01-31,184,63.82041566
2014-02-01,128,57.18039058
2014-02-02,34,12.02639766
2014-02-03,47,20.36201207
2014-02-04,83,41.91101882
2014-02-05,116,38.92804329
2014-02-06,142,81.85112083
2014-02-07,156,83.67461761
2014-02-08,113,50.98735544
2014-02-09,94,42.83273467
2014-02-10,112,63.62570296
2014-02-11,79,31.7560599
2014-02-12,84,30.03060934
2014-02-13,80,36.09080239
2014-02-14,73,33.42218265
2014-02-15,96,32.51920781
2014-02-16,77,36.13978913
2014-02-17,75,29.09146633
2014-02-18,84,29.23674225
2014-02-19,82,34.33202352
2014-02-20,60,24.87647715
2014-02-21,63,25.05050317
2014-02-22,50,18.19122545
2014-02-23,62,20.05817054
2014-02-24,71,34.35654633
2014-02-25,89,27.3358059
2014-02-26,101,45.01002694
2014-02-27,60,28.04879509
2014-02-28,52,21.08916721
2014-03-01,50,27.23838827
2014-03-02,58,20.51337261
2014-03-03,63,44.55373618
2014-03-04,92,43.72264908
2014-03-05,72,27.60744546
2014-03-06,124,54.0893529
2014-03-07,90,35.83066816
2014-03-08,118,36.19837202
2014-03-09,125,29.19725171
2014-03-10,156,59.89738201
2014-03-11,185,78.01638382
2014-03-12,190,61.93316611
2014-03-13,132,43.45169589
2014-03-14,80,22.79764946
2014-03-15,105,32.80189325
2014-03-16,57,15.27841904
2014-03-17,86,33.27525746
2014-03-18,52,15.43280731
2014-03-19,106,44.87840404
2014-03-20,96,40.72670225
2014-03-21,137,106.56723886
2014-03-22,141,95.81672708
2014-03-23,146,53.73065376
2014-03-24,75,194.18477985
2014-03-25,85,61.26046697
2014-03-26,68,43.14146904
2014-03-27,72,41.15673147
2014-03-28,55,30.93065507
2014-03-29,62,23.96304346
2014-03-30,99,64.63400662
2014-03-31,109,73.65489452
2014-04-01,75,40.80331719
2014-04-02,85,40.83394079
2014-04-03,125,64.26232654
2014-04-04,141,51.22945487
2014-04-05,119,46.56973911
2014-04-06,78,40.68658677
2014-04-07,203,212.25660193
2014-04-08,172,153.49929611
2014-04-09,147,75.38730595
2014-04-10,187,114.10370142
2014-04-11,142,82.45710767
2014-04-12,69,38.73381868
2014-04-13,66,37.44315396
2014-04-14,215,112.36442441
2014-04-15,186,88.32600786
2014-04-16,76,27.75386546
2014-04-17,180,74.65634163
2014-04-18,165,202.84263041
2014-04-19,150,53.38634011
2014-04-20,160,176.16858354
2014-04-21,147,64.62825508
2014-04-22,125,62.00816775
2014-04-23,125,51.39001698
2014-04-24,113,43.84338082
2014-04-25,82,55.513426
2014-04-26,54,49.19271612
2014-04-27,125,78.10511996
2014-04-28,106,66.84778742
2014-04-29,61,38.33101603
2014-04-30,89,52.35292083
2014-05-01,73,39.78230392
2014-05-02,115,45.1553501
2014-05-03,140,66.96158791
2014-05-04,116,60.54935255
2014-05-05,152,190.92008866
2014-05-06,195,143.29022362
2014-05-07,161,153.0066005
2014-05-08,108,62.71036028
2014-05-09,126,79.7146078
2014-05-10,72,29.45458305
2014-05-11,50,27.28503839
2014-05-12,96,29.67313162
2014-05-13,115,45.15833797
2014-05-14,99,61.59366544
2014-05-15,104,59.96969083
2014-05-16,149,272.72813319
2014-05-17,98,66.68724279
2014-05-18,170,349.20634509
2014-05-19,112,67.19023633
2014-05-20,386,574.27604827
2014-05-21,1127,1639.99541769
2014-05-22,1079,1132.82494331
2014-05-23,1176,1479.81731263
2014-05-24,708,367.19403874
2014-05-25,551,281.9044434
2014-05-26,1112,605.50770287
2014-05-27,961,495.24604556
2014-05-28,1334,720.46316221
2014-05-29,1673,911.78768555
2014-05-30,702,295.0656238
2014-05-31,892,310.45361433
2014-06-01,1035,752.56490552
2014-06-02,858,465.76886634
2014-06-03,1254,569.75516295
2014-06-04,743,385.7881934
2014-06-05,608,420.95442713
2014-06-06,762,696.02217974
2014-06-07,813,642.2700174
2014-06-08,1198,1204.47974341
2014-06-09,817,572.11427536
2014-06-10,961,460.20487907
2014-06-11,432,172.54951303
2014-06-12,846,750.64732019
2014-06-13,491,404.25014575
2014-06-14,780,483.87198926
2014-06-15,720,408.65157624
2014-06-16,899,445.74579106
2014-06-17,701,299.98215264
2014-06-18,1208,496.74933994
2014-06-19,927,335.77852526
2014-06-20,472,208.04346604
2014-06-21,399,132.33251863
2014-06-22,269,121.46325122
2014-06-23,337,111.63763902
2014-06-24,506,207.83566962
2014-06-25,480,190.15308446
2014-06-26,686,210.00108154
2014-06-27,654,246.31589788
2014-06-28,678,278.02838608
2014-06-29,1625,616.25183734
2014-06-30,1155,442.38185285
2014-07-01,703,274.80533496
2014-07-02,775,294.85288112
2014-07-03,786,292.28828525
2014-07-04,740,236.07638464
2014-07-05,547,224.46523154
2014-07-06,707,260.87363178
2014-07-07,502,161.40139858
2014-07-08,375,153.36216061
2014-07-09,366,136.42609588
2014-07-10,271,120.44032563
2014-07-11,377,168.42316438
2014-07-12,315,147.13305385
2014-07-13,311,166.71117702
2014-07-14,472,259.63120054
2014-07-15,414,164.9011198
2014-07-16,671,255.99912668
2014-07-17,630,148.71305318
2014-07-18,340,76.9932882
2014-07-19,311,101.36157691
2014-07-20,274,91.43440958
2014-07-21,563,197.85338454
2014-07-22,601,171.50978875
2014-07-23,370,157.11117296
2014-07-24,567,253.71588345
2014-07-25,579,180.79510154
2014-07-26,415,182.73903935
2014-07-27,238,99.14441315
2014-07-28,541,221.0984169
2014-07-29,529,194.01860619
2014-07-30,341,135.58778785
2014-07-31,573,186.27718309
2014-08-01,628,148.97759401
2014-08-02,423,148.84565423
2014-08-03,300,119.11661286
2014-08-04,502,127.65092538
2014-08-05,622,209.49432073
2014-08-06,598,230.40755039
2014-08-07,705,277.21009747
2014-08-08,614,273.87260842
2014-08-09,690,345.2390084
2014-08-10,610,332.9571994
2014-08-11,612,300.65923236
2014-08-12,760,299.69145447
2014-08-13,542,268.36537308
2014-08-14,790,278.58140381
2014-08-15,628,237.2082908
2014-08-16,1005,368.88884336
2014-08-17,1089,374.36958983
2014-08-18,828,345.92208948
2014-08-19,428,142.37572937
2014-08-20,644,282.89731455
2014-08-21,331,114.88227797
2014-08-22,256,87.08868014
2014-08-23,266,110.50346051
2014-08-24,423,142.07332771
2014-08-25,182,74.67192976
2014-08-26,309,94.68729466
2014-08-27,249,113.41849562
2014-08-28,186,66.43526573
2014-08-29,181,58.41477636
2014-08-30,253,98.98421844
2014-08-31,350,145.78964865
2014-09-01,332,146.58760369
2014-09-02,435,148.86645234
2014-09-03,770,333.25365135
2014-09-04,664,238.91422818
2014-09-05,695,265.37484766
2014-09-06,609,245.81992287
2014-09-07,434,146.26818678
2014-09-08,320,104.60326659
2014-09-09,367,128.93436615
2014-09-10,247,82.29710169
2014-09-11,183,61.87558666
2014-09-12,252,91.84857176
2014-09-13,215,72.56932508
2014-09-14,174,51.19133345
2014-09-15,193,58.92138865
2014-09-16,183,57.2544782
2014-09-17,348,115.18823508
2014-09-18,308,113.5687009
2014-09-19,216,68.7442103
2014-09-20,326,89.07347326
2014-09-21,315,122.91653421
2014-09-22,355,137.61848668
2014-09-23,302,94.86136612
2014-09-24,235,72.15432124
2014-09-25,367,101.77000636
2014-09-26,290,78.02463075
2014-09-27,329,114.02372284
2014-09-28,356,115.79624701
2014-09-29,428,163.70560957
2014-09-30,199,90.93016941
2014-10-01,410,158.57767304
2014-10-02,457,148.23345637
2014-10-03,485,144.74315075
2014-10-04,428,70.90850717
2014-10-05,282,84.94145159
2014-10-06,256,69.57758126
2014-10-07,437,131.62315595
2014-10-08,410,144.35038447
2014-10-09,145,49.70128391
2014-10-10,372,145.02458426
2014-10-11,240,112.30025137
2014-10-12,407,158.41629159
2014-10-13,357,182.81467086
2014-10-14,357,148.74623001
2014-10-15,251,105.41773365
2014-10-16,310,121.38438106
2014-10-17,10,4.194301
2014-10-18,206,81.61091015
2014-10-19,215,71.76259523
2014-10-20,289,106.32149494
2014-10-21,386,112.86446043
2014-10-22,328,98.66118121
2014-10-23,391,121.8686506
2014-10-24,397,130.47775077
2014-10-25,536,159.58131312
2014-10-26,503,154.60226277
2014-10-27,513,173.20284139
2014-10-28,537,161.89204504
2014-10-29,405,133.82295933
2014-10-30,268,70.69905512
2014-10-31,197,52.12270156
2014-11-01,361,71.96904412
2014-11-02,162,55.89824599
2014-11-03,287,87.74321658
2014-11-04,486,164.61722234
2014-11-05,301,105.52717846
2014-11-06,129,53.47688615
2014-11-07,203,70.7955689
2014-11-08,203,94.52052948
2014-11-09,322,173.60802319
2014-11-10,409,297.56929106
2014-11-11,162,76.93763587
2014-11-12,151,66.31239618
2014-11-13,183,59.91139104
2014-11-14,301,107.85982447
2014-11-15,146,47.58384644
2014-11-16,194,85.70150558
2014-11-17,232,103.02402674
2014-11-18,153,45.85176497
2014-11-19,233,93.88763059
2014-11-20,172,71.24727113
2014-11-21,122,42.94930064
2014-11-22,135,68.6111936
2014-11-23,142,54.65559961
2014-11-24,113,33.11269306
2014-11-25,143,40.763703
2014-11-26,220,38.24617338
2014-11-27,106,27.07365314
2014-11-28,122,33.54528996
2014-11-29,65,32.52531041
2014-11-30,102,41.50682859
2014-12-01,80,34.3046311
2014-12-02,69,23.99571666
2014-12-03,135,49.00036448
2014-12-04,162,44.410891
2014-12-05,222,89.48163823
2014-12-06,160,86.53186201
2014-12-07,149,58.5111491
2014-12-08,190,102.17580462
2014-12-09,157,54.10423497
2014-12-10,202,80.18612189
2014-12-11,107,35.79300117
2014-12-12,182,82.19053706
2014-12-13,118,33.14009135
2014-12-14,207,83.99005215
2014-12-15,289,93.61784999
2014-12-16,263,87.73782696
2014-12-17,205,92.71961411
2014-12-18,199,95.00477241
2014-12-19,123,58.87687411
2014-12-20,222,107.72813507
2014-12-21,100,56.41121657
2014-12-22,70,29.88469064
2014-12-23,105,57.89539399
2014-12-24,112,78.39055402
2014-12-25,168,114.81035841
2014-12-26,144,92.45498581
2014-12-27,286,221.69503843
2014-12-28,264,155.21724013
2014-12-29,288,222.46957473
2014-12-30,365,292.53265021
2014-12-31,165,80.71955132
2015-01-01,490,195.79741944
2015-01-02,258,141.57875979
2015-01-03,145,74.86871804
2015-01-04,77,43.03883211
2015-01-05,65,34.22015128
2015-01-06,115,41.88232296
2015-01-07,127,57.28119764
2015-01-08,234,121.80273398
2015-01-09,110,49.62422634
2015-01-10,108,50.80596229
2015-01-11,179,77.09694298
2015-01-12,198,95.81884394
2015-01-13,179,69.45865876
2015-01-14,21,10.26746416
2015-01-15,60,15.46962323
2015-01-19,173,103.18490376
2015-01-20,166,63.60646591
2015-01-21,259,63.6158645
2015-01-22,69,18.99002011
2015-01-23,112,43.11593511
2015-01-24,28,10.89358627
2015-01-25,65,28.09268573
2015-01-26,42,9.56633484
2015-01-27,48,12.5308466
2015-01-28,117,18.68451362
2015-01-29,1,1.792834
2015-01-30,55,30.76594601
2015-01-31,1,0.792734
2015-04-16,1,0.0001
2015-05-06,1,0.0001
2015-07-06,2,0.0001086
2015-10-08,1,0.0003
2015-10-17,2,0.0002
2015-10-18,35,0.0035
2015-10-29,1,5.47E-05
2015-12-12,1,7E-05
2016-01-21,3,0.0003


==> sources/exchange_BTC_MongoDB.txt <==
val txWithRates = new Collection("txWithRates", mongo)

blockchain.end(473100).foreach(block => {
	block.bitcoinTxs.foreach(tx => {
		txWithRates.append(List(
			("txHash", tx.hash),
			("date", block.date),
			("outputSum", tx.getOutputsSum()),
			("rate", Exchange.getRate(block.date))
		))
	})
})

==> sources/fees_BTC_MongoDB.txt <==
val blockchain = BlockchainLib.getBitcoinBlockchain(new BitcoinSettings("user","password","8332",MainNet,true))
val mongo = new DatabaseSettings("myDatabase", MongoDB, "user", "password")
val txWithFees = new Collection("txWithFees", mongo)

blockchain.end(473100).foreach(block => {
	block.bitcoinTxs.foreach(tx => {
		txWithFees.append(List(
			("blockHash", block.hash),
			("txHash", tx.hash),
			("fee", tx.getInputsSum() - tx.getOutputsSum()),
			("date", block.date),
			("rate", Exchange.getRate(block.date))
		)) 
	}) 
})


==> sources/myblockchain_BTC_MongoDB.txt <==
object MyBlockchain {
	def main(args: Array[String]): Unit = {

	val blockchain = BlockchainLib.getBitcoinBlockchain(
		new BitcoinSettings("user", "password", "8332", MainNet))
	val mongo = new DatabaseSettings("myDatabase", MongoDB, "user", "password")
	val myBlockchain = new Collection("myBlockchain", mongo)

	blockchain.end(473100).foreach(block => {
		block.bitcoinTxs.foreach(tx => {
			myBlockchain.append(List(
				("txHash", tx.hash),
				("blockHash", block.hash),
				("date", block.date),
				("inputs", tx.inputs),
				("outputs", tx.outputs)
			))
		})
	})
	}
}


==> sources/opreturn_BTC_MongoDB.txt <==
val opReturnOutputs = new Collection("opReturn", mongo)

blockchain.start(290000).end(473100).foreach(block => {
	block.bitcoinTxs.foreach(tx => {
		tx.outputs.foreach(out => {
		if(out.isOpreturn()) {
		  opReturnOutputs.append(List(
		  ("txHash", tx.hash),
		  ("date", block.date),
		  ("protocol", OpReturn.getApplication(out.outScript.toString)),
		  ("metadata", out.getMetadata())
		  ))
		}
		})
	})
})

==> sources/tags_BTC_MongoDB.txt <==
val outWithTags = new Collection("outWithTags", mongo)
val tags = new Tag("path\\input.txt")

blockchain.end(473100).foreach(block => {
  block.bitcoinTxs.foreach(tx => {
	tx.outputs.foreach(out => {
	  out.getAddress(MainNet) match {
		case Some(add) =>
		  tags.getValue(add) match {
			case Some(tag) =>
			  outWithTags.append(List(
				("txHash", tx.hash),
				("date", block.date),
				("value", out.value),
				("address", add),
				("tags", tags.getValue(add))
			  ))
			case None =>
		  }
		case None =>
	  }
	}) 
  })
})


==> sources/tags_BTC_SQL.txt <==
val mySQL = new DatabaseSettings("outwithtags", MySQL, "user", "password")
val tags=new Tag("src/main/scala/tcs/custom/input.txt")
val outTable = new Table(sql"""
	create table if not exists tagsoutputs(
	  id serial not null primary key,
	  transactionHash varchar(256) not null,
	  txdate TIMESTAMP not null,
	  outvalue bigint unsigned,
	  address varchar(256),
	  tag varchar(256)
   )""", mySQL)

blockchain.end(473100).foreach(block => {
  block.bitcoinTxs.foreach(tx => {
	tx.outputs.foreach(out => {
	  out.getAddress(MainNet) match {
		case Some(add) =>
		  tags.getValue(add) match {
			case Some(tag) => {
			  outTable.insert(sql"insert into tagsoutputs (transactionHash, txdate, outvalue, address, tag) values (${tx.hash.toString}, ${block.date}, ${out.value}, ${add.toString}, ${tags.getValue(add)})")}
			case None => }
		case None => 
	  } 
	}) 
  }) 
})

